Canonical Trees, Compact Prefix-free Codes and Sums of Unit Fractions: A Probabilistic Analysis

For fixed $t\ge 2$, we consider the class of representations of $1$ as sum of unit fractions whose denominators are powers of $t$ or equivalently the class of canonical compact $t$-ary Huffman codes or equivalently rooted $t$-ary plane "canonical" trees. We study the probabilistic behaviour of the height (limit distribution is shown to be normal), the number of distinct summands (normal distribution), the path length (normal distribution), the width (main term of the expectation and concentration property) and the number of leaves at maximum distance from the root (discrete distribution).

==> plot_depths200_asy.txt <==
depths200 count   
0.000000 0.000000
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000001
51.000000 0.000002
52.000000 0.000003
53.000000 0.000006
54.000000 0.000010
55.000000 0.000019
56.000000 0.000033
57.000000 0.000056
58.000000 0.000095
59.000000 0.000156
60.000000 0.000253
61.000000 0.000401
62.000000 0.000622
63.000000 0.000946
64.000000 0.001409
65.000000 0.002058
66.000000 0.002944
67.000000 0.004126
68.000000 0.005666
69.000000 0.007624
70.000000 0.010051
71.000000 0.012983
72.000000 0.016432
73.000000 0.020376
74.000000 0.024756
75.000000 0.029471
76.000000 0.034374
77.000000 0.039283
78.000000 0.043985
79.000000 0.048256
80.000000 0.051871
81.000000 0.054631
82.000000 0.056374
83.000000 0.056998
84.000000 0.056464
85.000000 0.054806
86.000000 0.052120
87.000000 0.048565
88.000000 0.044338
89.000000 0.039661
90.000000 0.034761
91.000000 0.029850
92.000000 0.025115
93.000000 0.020704
94.000000 0.016723
95.000000 0.013235
96.000000 0.010262
97.000000 0.007797
98.000000 0.005804
99.000000 0.004233
100.000000 0.003025
101.000000 0.002118
102.000000 0.001453
103.000000 0.000977
104.000000 0.000643
105.000000 0.000415
106.000000 0.000262
107.000000 0.000163
108.000000 0.000099
109.000000 0.000059
110.000000 0.000034
111.000000 0.000020
112.000000 0.000011
113.000000 0.000006
114.000000 0.000003
115.000000 0.000002
116.000000 0.000001
117.000000 0.000000
118.000000 0.000000
119.000000 0.000000
120.000000 0.000000
121.000000 0.000000
122.000000 0.000000
123.000000 0.000000
124.000000 0.000000
125.000000 0.000000
126.000000 0.000000
127.000000 0.000000
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 0.000000
146.000000 0.000000
147.000000 0.000000
148.000000 0.000000
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000000
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000000
161.000000 0.000000
162.000000 0.000000
163.000000 0.000000
164.000000 0.000000
165.000000 0.000000
166.000000 0.000000
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
199.000000 0.000000


==> plot_depths200_true.txt <==
depths200 count   
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000001
54.000000 0.000002
55.000000 0.000004
56.000000 0.000008
57.000000 0.000015
58.000000 0.000029
59.000000 0.000052
60.000000 0.000093
61.000000 0.000161
62.000000 0.000271
63.000000 0.000444
64.000000 0.000710
65.000000 0.001108
66.000000 0.001685
67.000000 0.002498
68.000000 0.003614
69.000000 0.005103
70.000000 0.007034
71.000000 0.009465
72.000000 0.012440
73.000000 0.015971
74.000000 0.020037
75.000000 0.024568
76.000000 0.029450
77.000000 0.034520
78.000000 0.039575
79.000000 0.044388
80.000000 0.048717
81.000000 0.052333
82.000000 0.055036
83.000000 0.056676
84.000000 0.057165
85.000000 0.056486
86.000000 0.054692
87.000000 0.051901
88.000000 0.048283
89.000000 0.044044
90.000000 0.039403
91.000000 0.034580
92.000000 0.029776
93.000000 0.025162
94.000000 0.020871
95.000000 0.016997
96.000000 0.013593
97.000000 0.010677
98.000000 0.008239
99.000000 0.006247
100.000000 0.004655
101.000000 0.003410
102.000000 0.002455
103.000000 0.001739
104.000000 0.001211
105.000000 0.000829
106.000000 0.000559
107.000000 0.000371
108.000000 0.000242
109.000000 0.000155
110.000000 0.000098
111.000000 0.000061
112.000000 0.000038
113.000000 0.000023
114.000000 0.000013
115.000000 0.000008
116.000000 0.000005
117.000000 0.000003
118.000000 0.000001
119.000000 0.000001
120.000000 0.000000
121.000000 0.000000
122.000000 0.000000
123.000000 0.000000
124.000000 0.000000
125.000000 0.000000
126.000000 0.000000
127.000000 0.000000
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 0.000000
146.000000 0.000000
147.000000 0.000000
148.000000 0.000000
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000000
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000000
161.000000 0.000000
162.000000 0.000000
163.000000 0.000000
164.000000 0.000000
165.000000 0.000000
166.000000 0.000000
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
200.000000 0.000000


==> plot_depths30_asy.txt <==
depths30 count   
0.000000 0.000004
0.250000 0.000006
0.500000 0.000009
0.750000 0.000013
1.000000 0.000019
1.250000 0.000029
1.500000 0.000042
1.750000 0.000060
2.000000 0.000087
2.250000 0.000123
2.500000 0.000173
2.750000 0.000242
3.000000 0.000335
3.250000 0.000461
3.500000 0.000627
3.750000 0.000847
4.000000 0.001135
4.250000 0.001506
4.500000 0.001983
4.750000 0.002588
5.000000 0.003350
5.250000 0.004299
5.500000 0.005470
5.750000 0.006901
6.000000 0.008633
6.250000 0.010708
6.500000 0.013169
6.750000 0.016059
7.000000 0.019417
7.250000 0.023278
7.500000 0.027671
7.750000 0.032614
8.000000 0.038114
8.250000 0.044165
8.500000 0.050743
8.750000 0.057807
9.000000 0.065296
9.250000 0.073131
9.500000 0.081213
9.750000 0.089424
10.000000 0.097631
10.250000 0.105689
10.500000 0.113442
10.750000 0.120733
11.000000 0.127405
11.250000 0.133306
11.500000 0.138300
11.750000 0.142265
12.000000 0.145104
12.250000 0.146747
12.500000 0.147151
12.750000 0.146307
13.000000 0.144236
13.250000 0.140989
13.500000 0.136649
13.750000 0.131320
14.000000 0.125130
14.250000 0.118222
14.500000 0.110750
14.750000 0.102871
15.000000 0.094743
15.250000 0.086519
15.500000 0.078339
15.750000 0.070332
16.000000 0.062608
16.250000 0.055261
16.500000 0.048363
16.750000 0.041967
17.000000 0.036109
17.250000 0.030805
17.500000 0.026058
17.750000 0.021856
18.000000 0.018176
18.250000 0.014987
18.500000 0.012254
18.750000 0.009934
19.000000 0.007985
19.250000 0.006364
19.500000 0.005029
19.750000 0.003941
20.000000 0.003062
20.250000 0.002358
20.500000 0.001801
20.750000 0.001364
21.000000 0.001024
21.250000 0.000763
21.500000 0.000563
21.750000 0.000412
22.000000 0.000299
22.250000 0.000215
22.500000 0.000154
22.750000 0.000109
23.000000 0.000076
23.250000 0.000053
23.500000 0.000037
23.750000 0.000025
24.000000 0.000017
24.250000 0.000011
24.500000 0.000008
24.750000 0.000005
25.000000 0.000003
25.250000 0.000002
25.500000 0.000001
25.750000 0.000001
26.000000 0.000001
26.250000 0.000000
26.500000 0.000000
26.750000 0.000000
27.000000 0.000000
27.250000 0.000000
27.500000 0.000000
27.750000 0.000000
28.000000 0.000000
28.250000 0.000000
28.500000 0.000000
28.750000 0.000000
29.000000 0.000000
29.250000 0.000000
29.500000 0.000000
29.750000 0.000000


==> plot_depths30_true.txt <==
depths30 count   
2.000000 0.000000
3.000000 0.000005
4.000000 0.000045
5.000000 0.000300
6.000000 0.001431
7.000000 0.005191
8.000000 0.014794
9.000000 0.033704
10.000000 0.063315
11.000000 0.099063
12.000000 0.131607
13.000000 0.148845
14.000000 0.146153
15.000000 0.123658
16.000000 0.093636
17.000000 0.061824
18.000000 0.038076
19.000000 0.020122
20.000000 0.010599
21.000000 0.004431
22.000000 0.002128
23.000000 0.000653
24.000000 0.000319
25.000000 0.000059
26.000000 0.000036
27.000000 0.000002
28.000000 0.000003
30.000000 0.000000


==> plot_depths_asy.txt <==
depths   count   
0.000000 0.000000
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000001
19.000000 0.000003
20.000000 0.000006
21.000000 0.000015
22.000000 0.000034
23.000000 0.000073
24.000000 0.000153
25.000000 0.000307
26.000000 0.000590
27.000000 0.001090
28.000000 0.001932
29.000000 0.003287
30.000000 0.005370
31.000000 0.008420
32.000000 0.012676
33.000000 0.018319
34.000000 0.025415
35.000000 0.033850
36.000000 0.043280
37.000000 0.053124
38.000000 0.062598
39.000000 0.070811
40.000000 0.076897
41.000000 0.080166
42.000000 0.080230
43.000000 0.077082
44.000000 0.071095
45.000000 0.062950
46.000000 0.053508
47.000000 0.043663
48.000000 0.034204
49.000000 0.025722
50.000000 0.018570
51.000000 0.012870
52.000000 0.008563
53.000000 0.005469
54.000000 0.003353
55.000000 0.001974
56.000000 0.001115
57.000000 0.000605
58.000000 0.000315
59.000000 0.000158
60.000000 0.000076
61.000000 0.000035
62.000000 0.000015
63.000000 0.000007
64.000000 0.000003
65.000000 0.000001
66.000000 0.000000
67.000000 0.000000
68.000000 0.000000
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000000
74.000000 0.000000
75.000000 0.000000
76.000000 0.000000
77.000000 0.000000
78.000000 0.000000
79.000000 0.000000
80.000000 0.000000
81.000000 0.000000
82.000000 0.000000
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
99.000000 0.000000
100.000000 0.000000


==> plot_depths_true.txt <==
depths   count   
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000001
22.000000 0.000003
23.000000 0.000010
24.000000 0.000026
25.000000 0.000064
26.000000 0.000150
27.000000 0.000329
28.000000 0.000683
29.000000 0.001338
30.000000 0.002478
31.000000 0.004348
32.000000 0.007232
33.000000 0.011423
34.000000 0.017150
35.000000 0.024501
36.000000 0.033345
37.000000 0.043276
38.000000 0.053611
39.000000 0.063458
40.000000 0.071837
41.000000 0.077847
42.000000 0.080830
43.000000 0.080490
44.000000 0.076939
45.000000 0.070660
46.000000 0.062404
47.000000 0.053046
48.000000 0.043438
49.000000 0.034295
50.000000 0.026129
51.000000 0.019225
52.000000 0.013671
53.000000 0.009404
54.000000 0.006261
55.000000 0.004037
56.000000 0.002523
57.000000 0.001529
58.000000 0.000899
59.000000 0.000513
60.000000 0.000285
61.000000 0.000153
62.000000 0.000080
63.000000 0.000041
64.000000 0.000020
65.000000 0.000010
66.000000 0.000005
67.000000 0.000002
68.000000 0.000001
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000000
74.000000 0.000000
75.000000 0.000000
76.000000 0.000000
77.000000 0.000000
78.000000 0.000000
79.000000 0.000000
80.000000 0.000000
81.000000 0.000000
82.000000 0.000000
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
100.000000 0.000000


==> plot_height200_asy.txt <==
height200 count   
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 0.000000
64.000000 0.000000
65.000000 0.000000
66.000000 0.000000
67.000000 0.000000
68.000000 0.000000
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000001
74.000000 0.000002
75.000000 0.000003
76.000000 0.000005
77.000000 0.000008
78.000000 0.000014
79.000000 0.000023
80.000000 0.000037
81.000000 0.000058
82.000000 0.000092
83.000000 0.000142
84.000000 0.000216
85.000000 0.000324
86.000000 0.000478
87.000000 0.000695
88.000000 0.000994
89.000000 0.001400
90.000000 0.001941
91.000000 0.002650
92.000000 0.003561
93.000000 0.004711
94.000000 0.006135
95.000000 0.007866
96.000000 0.009928
97.000000 0.012336
98.000000 0.015089
99.000000 0.018171
100.000000 0.021541
101.000000 0.025140
102.000000 0.028884
103.000000 0.032669
104.000000 0.036376
105.000000 0.039874
106.000000 0.043029
107.000000 0.045712
108.000000 0.047806
109.000000 0.049220
110.000000 0.049887
111.000000 0.049778
112.000000 0.048896
113.000000 0.047283
114.000000 0.045013
115.000000 0.042186
116.000000 0.038921
117.000000 0.035351
118.000000 0.031609
119.000000 0.027824
120.000000 0.024111
121.000000 0.020569
122.000000 0.017274
123.000000 0.014282
124.000000 0.011624
125.000000 0.009314
126.000000 0.007347
127.000000 0.005705
128.000000 0.004362
129.000000 0.003282
130.000000 0.002432
131.000000 0.001774
132.000000 0.001274
133.000000 0.000900
134.000000 0.000626
135.000000 0.000429
136.000000 0.000289
137.000000 0.000192
138.000000 0.000126
139.000000 0.000081
140.000000 0.000051
141.000000 0.000032
142.000000 0.000020
143.000000 0.000012
144.000000 0.000007
145.000000 0.000004
146.000000 0.000002
147.000000 0.000001
148.000000 0.000001
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000000
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000000
161.000000 0.000000
162.000000 0.000000
163.000000 0.000000
164.000000 0.000000
165.000000 0.000000
166.000000 0.000000
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
199.000000 0.000000


==> plot_height200_true.txt <==
height200 count   
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 0.000000
64.000000 0.000000
65.000000 0.000000
66.000000 0.000000
67.000000 0.000000
68.000000 0.000000
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000001
74.000000 0.000001
75.000000 0.000002
76.000000 0.000003
77.000000 0.000005
78.000000 0.000008
79.000000 0.000014
80.000000 0.000022
81.000000 0.000035
82.000000 0.000055
83.000000 0.000086
84.000000 0.000131
85.000000 0.000198
86.000000 0.000294
87.000000 0.000430
88.000000 0.000621
89.000000 0.000883
90.000000 0.001239
91.000000 0.001712
92.000000 0.002331
93.000000 0.003130
94.000000 0.004142
95.000000 0.005402
96.000000 0.006944
97.000000 0.008797
98.000000 0.010981
99.000000 0.013508
100.000000 0.016373
101.000000 0.019554
102.000000 0.023006
103.000000 0.026666
104.000000 0.030447
105.000000 0.034241
106.000000 0.037925
107.000000 0.041368
108.000000 0.044432
109.000000 0.046987
110.000000 0.048919
111.000000 0.050134
112.000000 0.050570
113.000000 0.050199
114.000000 0.049034
115.000000 0.047123
116.000000 0.044549
117.000000 0.041424
118.000000 0.037879
119.000000 0.034058
120.000000 0.030105
121.000000 0.026156
122.000000 0.022332
123.000000 0.018735
124.000000 0.015441
125.000000 0.012498
126.000000 0.009934
127.000000 0.007752
128.000000 0.005937
129.000000 0.004462
130.000000 0.003290
131.000000 0.002380
132.000000 0.001687
133.000000 0.001173
134.000000 0.000799
135.000000 0.000533
136.000000 0.000349
137.000000 0.000223
138.000000 0.000140
139.000000 0.000086
140.000000 0.000051
141.000000 0.000030
142.000000 0.000017
143.000000 0.000010
144.000000 0.000005
145.000000 0.000003
146.000000 0.000001
147.000000 0.000001
148.000000 0.000000
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000000
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000000
161.000000 0.000000
162.000000 0.000000
163.000000 0.000000
164.000000 0.000000
165.000000 0.000000
166.000000 0.000000
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
199.000000 0.000000
200.000000 0.000000


==> plot_height30_asy.txt <==
height30 count   
5.000000 0.000121
5.250000 0.000163
5.500000 0.000218
5.750000 0.000290
6.000000 0.000384
6.250000 0.000504
6.500000 0.000657
6.750000 0.000851
7.000000 0.001096
7.250000 0.001402
7.500000 0.001782
7.750000 0.002250
8.000000 0.002823
8.250000 0.003518
8.500000 0.004355
8.750000 0.005357
9.000000 0.006547
9.250000 0.007949
9.500000 0.009588
9.750000 0.011490
10.000000 0.013679
10.250000 0.016180
10.500000 0.019013
10.750000 0.022197
11.000000 0.025745
11.250000 0.029667
11.500000 0.033963
11.750000 0.038628
12.000000 0.043649
12.250000 0.049001
12.500000 0.054651
12.750000 0.060556
13.000000 0.066663
13.250000 0.072908
13.500000 0.079219
13.750000 0.085516
14.000000 0.091713
14.250000 0.097719
14.500000 0.103441
14.750000 0.108785
15.000000 0.113661
15.250000 0.117982
15.500000 0.121671
15.750000 0.124659
16.000000 0.126889
16.250000 0.128318
16.500000 0.128919
16.750000 0.128680
17.000000 0.127606
17.250000 0.125717
17.500000 0.123050
17.750000 0.119656
18.000000 0.115598
18.250000 0.110952
18.500000 0.105799
18.750000 0.100228
19.000000 0.094334
19.250000 0.088208
19.500000 0.081943
19.750000 0.075628
20.000000 0.069345
20.250000 0.063170
20.500000 0.057171
20.750000 0.051405
21.000000 0.045920
21.250000 0.040753
21.500000 0.035932
21.750000 0.031475
22.000000 0.027391
22.250000 0.023683
22.500000 0.020343
22.750000 0.017360
23.000000 0.014718
23.250000 0.012398
23.500000 0.010375
23.750000 0.008625
24.000000 0.007124
24.250000 0.005846
24.500000 0.004766
24.750000 0.003860
25.000000 0.003106
25.250000 0.002483
25.500000 0.001972
25.750000 0.001556
26.000000 0.001220
26.250000 0.000950
26.500000 0.000735
26.750000 0.000565
27.000000 0.000432
27.250000 0.000328
27.500000 0.000247
27.750000 0.000185
28.000000 0.000138
28.250000 0.000102
28.500000 0.000075
28.750000 0.000055
29.000000 0.000040
29.250000 0.000028
29.500000 0.000020
29.750000 0.000014


==> plot_height30_true.txt <==
height30 count   
5.000000 0.000000
6.000000 0.000005
7.000000 0.000047
8.000000 0.000253
9.000000 0.000962
10.000000 0.002884
11.000000 0.007259
12.000000 0.015794
13.000000 0.030249
14.000000 0.051456
15.000000 0.078194
16.000000 0.106391
17.000000 0.129484
18.000000 0.140555
19.000000 0.135307
20.000000 0.114646
21.000000 0.084683
22.000000 0.053827
23.000000 0.028961
24.000000 0.012897
25.000000 0.004602
26.000000 0.001259
27.000000 0.000250
28.000000 0.000033
29.000000 0.000003
30.000000 0.000000


==> plot_height_asy.txt <==
height   count   
0.000000 0.000000
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000001
29.000000 0.000002
30.000000 0.000003
31.000000 0.000007
32.000000 0.000016
33.000000 0.000032
34.000000 0.000063
35.000000 0.000120
36.000000 0.000222
37.000000 0.000398
38.000000 0.000693
39.000000 0.001168
40.000000 0.001909
41.000000 0.003025
42.000000 0.004644
43.000000 0.006910
44.000000 0.009963
45.000000 0.013924
46.000000 0.018858
47.000000 0.024753
48.000000 0.031489
49.000000 0.038821
50.000000 0.046384
51.000000 0.053710
52.000000 0.060275
53.000000 0.065556
54.000000 0.069099
55.000000 0.070587
56.000000 0.069882
57.000000 0.067050
58.000000 0.062348
59.000000 0.056187
60.000000 0.049072
61.000000 0.041536
62.000000 0.034073
63.000000 0.027089
64.000000 0.020871
65.000000 0.015585
66.000000 0.011278
67.000000 0.007910
68.000000 0.005377
69.000000 0.003542
70.000000 0.002261
71.000000 0.001399
72.000000 0.000839
73.000000 0.000488
74.000000 0.000275
75.000000 0.000150
76.000000 0.000079
77.000000 0.000041
78.000000 0.000020
79.000000 0.000010
80.000000 0.000005
81.000000 0.000002
82.000000 0.000001
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
99.000000 0.000000
100.000000 0.000000


==> plot_height_true.txt <==
height   count   
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000001
31.000000 0.000003
32.000000 0.000006
33.000000 0.000012
34.000000 0.000025
35.000000 0.000049
36.000000 0.000093
37.000000 0.000173
38.000000 0.000310
39.000000 0.000541
40.000000 0.000916
41.000000 0.001503
42.000000 0.002396
43.000000 0.003708
44.000000 0.005570
45.000000 0.008124
46.000000 0.011505
47.000000 0.015820
48.000000 0.021118
49.000000 0.027365
50.000000 0.034414
51.000000 0.041995
52.000000 0.049713
53.000000 0.057072
54.000000 0.063520
55.000000 0.068512
56.000000 0.071583
57.000000 0.072415
58.000000 0.070894
59.000000 0.067127
60.000000 0.061438
61.000000 0.054316
62.000000 0.046352
63.000000 0.038152
64.000000 0.030263
65.000000 0.023113
66.000000 0.016980
67.000000 0.011986
68.000000 0.008122
69.000000 0.005275
70.000000 0.003281
71.000000 0.001951
72.000000 0.001107
73.000000 0.000599
74.000000 0.000308
75.000000 0.000151
76.000000 0.000070
77.000000 0.000031
78.000000 0.000013
79.000000 0.000005
80.000000 0.000002
81.000000 0.000001
82.000000 0.000000
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
99.000000 0.000000
100.000000 0.000000


==> plot_leaves_mean.txt <==
leaves   count   
3.300891 0.000000
3.300891 0.600000


==> plot_leaves_pm.txt <==
leaves   count   
2.000000 0.557368
4.000000 0.310659
6.000000 0.076642
8.000000 0.042718
10.000000 0.007099
12.000000 0.003957
14.000000 0.000925
16.000000 0.000515
18.000000 0.000065
20.000000 0.000036
22.000000 0.000009
24.000000 0.000005
26.000000 -0.000004
28.000000 -0.000011
30.000000 -0.000006


==> plot_leaves_true.txt <==
leaves   count   
2.000000 0.557371
4.000000 0.310663
6.000000 0.076643
8.000000 0.042718
10.000000 0.007097
12.000000 0.003956
14.000000 0.000923
16.000000 0.000514
18.000000 0.000065
20.000000 0.000036
22.000000 0.000008
24.000000 0.000005
26.000000 0.000001
28.000000 0.000000
30.000000 0.000000


==> plot_total200_asy.txt <==
total200 count   
0.000000 0.000000
16.000000 0.000000
32.000000 0.000000
48.000000 0.000000
64.000000 0.000000
80.000000 0.000000
96.000000 0.000000
112.000000 0.000000
128.000000 0.000000
144.000000 0.000000
160.000000 0.000000
176.000000 0.000000
192.000000 0.000000
208.000000 0.000000
224.000000 0.000000
240.000000 0.000000
256.000000 0.000000
272.000000 0.000000
288.000000 0.000000
304.000000 0.000000
320.000000 0.000000
336.000000 0.000000
352.000000 0.000000
368.000000 0.000000
384.000000 0.000000
400.000000 0.000000
416.000000 0.000000
432.000000 0.000000
448.000000 0.000000
464.000000 0.000000
480.000000 0.000000
496.000000 0.000000
512.000000 0.000000
528.000000 0.000000
544.000000 0.000000
560.000000 0.000000
576.000000 0.000000
592.000000 0.000000
608.000000 0.000000
624.000000 0.000000
640.000000 0.000000
656.000000 0.000000
672.000000 0.000000
688.000000 0.000000
704.000000 0.000000
720.000000 0.000000
736.000000 0.000000
752.000000 0.000000
768.000000 0.000000
784.000000 0.000000
800.000000 0.000000
816.000000 0.000000
832.000000 0.000000
848.000000 0.000000
864.000000 0.000000
880.000000 0.000000
896.000000 0.000000
912.000000 0.000000
928.000000 0.000000
944.000000 0.000000
960.000000 0.000000
976.000000 0.000000
992.000000 0.000000
1008.000000 0.000000
1024.000000 0.000000
1040.000000 0.000000
1056.000000 0.000000
1072.000000 0.000000
1088.000000 0.000000
1104.000000 0.000000
1120.000000 0.000000
1136.000000 0.000000
1152.000000 0.000000
1168.000000 0.000000
1184.000000 0.000000
1200.000000 0.000000
1216.000000 0.000000
1232.000000 0.000000
1248.000000 0.000000
1264.000000 0.000000
1280.000000 0.000000
1296.000000 0.000000
1312.000000 0.000000
1328.000000 0.000000
1344.000000 0.000000
1360.000000 0.000000
1376.000000 0.000000
1392.000000 0.000000
1408.000000 0.000000
1424.000000 0.000000
1440.000000 0.000000
1456.000000 0.000000
1472.000000 0.000000
1488.000000 0.000000
1504.000000 0.000000
1520.000000 0.000000
1536.000000 0.000000
1552.000000 0.000000
1568.000000 0.000000
1584.000000 0.000000
1600.000000 0.000000
1616.000000 0.000000
1632.000000 0.000000
1648.000000 0.000000
1664.000000 0.000000
1680.000000 0.000000
1696.000000 0.000000
1712.000000 0.000000
1728.000000 0.000000
1744.000000 0.000000
1760.000000 0.000000
1776.000000 0.000000
1792.000000 0.000000
1808.000000 0.000000
1824.000000 0.000000
1840.000000 0.000000
1856.000000 0.000000
1872.000000 0.000000
1888.000000 0.000000
1904.000000 0.000000
1920.000000 0.000000
1936.000000 0.000000
1952.000000 0.000000
1968.000000 0.000000
1984.000000 0.000000
2000.000000 0.000000
2016.000000 0.000000
2032.000000 0.000000
2048.000000 0.000000
2064.000000 0.000000
2080.000000 0.000000
2096.000000 0.000000
2112.000000 0.000000
2128.000000 0.000000
2144.000000 0.000000
2160.000000 0.000000
2176.000000 0.000000
2192.000000 0.000000
2208.000000 0.000000
2224.000000 0.000000
2240.000000 0.000000
2256.000000 0.000000
2272.000000 0.000000
2288.000000 0.000000
2304.000000 0.000000
2320.000000 0.000000
2336.000000 0.000000
2352.000000 0.000000
2368.000000 0.000000
2384.000000 0.000000
2400.000000 0.000000
2416.000000 0.000000
2432.000000 0.000000
2448.000000 0.000000
2464.000000 0.000000
2480.000000 0.000000
2496.000000 0.000000
2512.000000 0.000000
2528.000000 0.000000
2544.000000 0.000000
2560.000000 0.000000
2576.000000 0.000000
2592.000000 0.000000
2608.000000 0.000000
2624.000000 0.000000
2640.000000 0.000000
2656.000000 0.000000
2672.000000 0.000000
2688.000000 0.000000
2704.000000 0.000000
2720.000000 0.000000
2736.000000 0.000000
2752.000000 0.000000
2768.000000 0.000000
2784.000000 0.000000
2800.000000 0.000000
2816.000000 0.000000
2832.000000 0.000000
2848.000000 0.000000
2864.000000 0.000000
2880.000000 0.000000
2896.000000 0.000000
2912.000000 0.000000
2928.000000 0.000000
2944.000000 0.000000
2960.000000 0.000000
2976.000000 0.000000
2992.000000 0.000000
3008.000000 0.000000
3024.000000 0.000000
3040.000000 0.000000
3056.000000 0.000000
3072.000000 0.000000
3088.000000 0.000000
3104.000000 0.000000
3120.000000 0.000000
3136.000000 0.000000
3152.000000 0.000000
3168.000000 0.000000
3184.000000 0.000000
3200.000000 0.000000
3216.000000 0.000000
3232.000000 0.000000
3248.000000 0.000000
3264.000000 0.000000
3280.000000 0.000000
3296.000000 0.000000
3312.000000 0.000000
3328.000000 0.000000
3344.000000 0.000000
3360.000000 0.000000
3376.000000 0.000000
3392.000000 0.000000
3408.000000 0.000000
3424.000000 0.000000
3440.000000 0.000000
3456.000000 0.000000
3472.000000 0.000000
3488.000000 0.000000
3504.000000 0.000000
3520.000000 0.000000
3536.000000 0.000000
3552.000000 0.000000
3568.000000 0.000000
3584.000000 0.000000
3600.000000 0.000000
3616.000000 0.000000
3632.000000 0.000000
3648.000000 0.000000
3664.000000 0.000000
3680.000000 0.000000
3696.000000 0.000000
3712.000000 0.000000
3728.000000 0.000000
3744.000000 0.000000
3760.000000 0.000000
3776.000000 0.000000
3792.000000 0.000000
3808.000000 0.000000
3824.000000 0.000000
3840.000000 0.000000
3856.000000 0.000000
3872.000000 0.000000
3888.000000 0.000000
3904.000000 0.000000
3920.000000 0.000000
3936.000000 0.000000
3952.000000 0.000000
3968.000000 0.000000
3984.000000 0.000000
4000.000000 0.000000
4016.000000 0.000000
4032.000000 0.000000
4048.000000 0.000000
4064.000000 0.000000
4080.000000 0.000000
4096.000000 0.000000
4112.000000 0.000000
4128.000000 0.000000
4144.000000 0.000000
4160.000000 0.000000
4176.000000 0.000000
4192.000000 0.000000
4208.000000 0.000000
4224.000000 0.000000
4240.000000 0.000000
4256.000000 0.000000
4272.000000 0.000000
4288.000000 0.000000
4304.000000 0.000000
4320.000000 0.000000
4336.000000 0.000000
4352.000000 0.000000
4368.000000 0.000000
4384.000000 0.000000
4400.000000 0.000000
4416.000000 0.000000
4432.000000 0.000000
4448.000000 0.000000
4464.000000 0.000000
4480.000000 0.000000
4496.000000 0.000000
4512.000000 0.000000
4528.000000 0.000000
4544.000000 0.000000
4560.000000 0.000000
4576.000000 0.000000
4592.000000 0.000000
4608.000000 0.000000
4624.000000 0.000000
4640.000000 0.000000
4656.000000 0.000000
4672.000000 0.000000
4688.000000 0.000000
4704.000000 0.000000
4720.000000 0.000000
4736.000000 0.000000
4752.000000 0.000000
4768.000000 0.000000
4784.000000 0.000000
4800.000000 0.000000
4816.000000 0.000000
4832.000000 0.000000
4848.000000 0.000000
4864.000000 0.000000
4880.000000 0.000000
4896.000000 0.000000
4912.000000 0.000000
4928.000000 0.000000
4944.000000 0.000000
4960.000000 0.000000
4976.000000 0.000000
4992.000000 0.000000
5008.000000 0.000000
5024.000000 0.000000
5040.000000 0.000000
5056.000000 0.000000
5072.000000 0.000000
5088.000000 0.000000
5104.000000 0.000000
5120.000000 0.000000
5136.000000 0.000000
5152.000000 0.000000
5168.000000 0.000000
5184.000000 0.000000
5200.000000 0.000000
5216.000000 0.000000
5232.000000 0.000000
5248.000000 0.000000
5264.000000 0.000000
5280.000000 0.000000
5296.000000 0.000000
5312.000000 0.000000
5328.000000 0.000000
5344.000000 0.000000
5360.000000 0.000000
5376.000000 0.000000
5392.000000 0.000000
5408.000000 0.000000
5424.000000 0.000000
5440.000000 0.000000
5456.000000 0.000000
5472.000000 0.000000
5488.000000 0.000000
5504.000000 0.000000
5520.000000 0.000000
5536.000000 0.000000
5552.000000 0.000000
5568.000000 0.000000
5584.000000 0.000000
5600.000000 0.000000
5616.000000 0.000000
5632.000000 0.000000
5648.000000 0.000000
5664.000000 0.000000
5680.000000 0.000000
5696.000000 0.000000
5712.000000 0.000000
5728.000000 0.000000
5744.000000 0.000000
5760.000000 0.000000
5776.000000 0.000000
5792.000000 0.000000
5808.000000 0.000000
5824.000000 0.000000
5840.000000 0.000000
5856.000000 0.000000
5872.000000 0.000000
5888.000000 0.000000
5904.000000 0.000000
5920.000000 0.000000
5936.000000 0.000000
5952.000000 0.000000
5968.000000 0.000000
5984.000000 0.000000
6000.000000 0.000000
6016.000000 0.000000
6032.000000 0.000000
6048.000000 0.000000
6064.000000 0.000000
6080.000000 0.000000
6096.000000 0.000000
6112.000000 0.000000
6128.000000 0.000000
6144.000000 0.000000
6160.000000 0.000000
6176.000000 0.000000
6192.000000 0.000000
6208.000000 0.000000
6224.000000 0.000000
6240.000000 0.000000
6256.000000 0.000000
6272.000000 0.000000
6288.000000 0.000000
6304.000000 0.000000
6320.000000 0.000000
6336.000000 0.000000
6352.000000 0.000000
6368.000000 0.000000
6384.000000 0.000000
6400.000000 0.000000
6416.000000 0.000000
6432.000000 0.000000
6448.000000 0.000000
6464.000000 0.000000
6480.000000 0.000000
6496.000000 0.000000
6512.000000 0.000000
6528.000000 0.000000
6544.000000 0.000000
6560.000000 0.000000
6576.000000 0.000000
6592.000000 0.000000
6608.000000 0.000000
6624.000000 0.000000
6640.000000 0.000000
6656.000000 0.000000
6672.000000 0.000000
6688.000000 0.000000
6704.000000 0.000000
6720.000000 0.000000
6736.000000 0.000000
6752.000000 0.000000
6768.000000 0.000000
6784.000000 0.000000
6800.000000 0.000000
6816.000000 0.000000
6832.000000 0.000000
6848.000000 0.000000
6864.000000 0.000000
6880.000000 0.000000
6896.000000 0.000000
6912.000000 0.000000
6928.000000 0.000000
6944.000000 0.000000
6960.000000 0.000000
6976.000000 0.000000
6992.000000 0.000000
7008.000000 0.000000
7024.000000 0.000000
7040.000000 0.000000
7056.000000 0.000000
7072.000000 0.000000
7088.000000 0.000000
7104.000000 0.000000
7120.000000 0.000000
7136.000000 0.000000
7152.000000 0.000000
7168.000000 0.000000
7184.000000 0.000000
7200.000000 0.000000
7216.000000 0.000000
7232.000000 0.000000
7248.000000 0.000000
7264.000000 0.000000
7280.000000 0.000000
7296.000000 0.000000
7312.000000 0.000000
7328.000000 0.000000
7344.000000 0.000000
7360.000000 0.000000
7376.000000 0.000000
7392.000000 0.000000
7408.000000 0.000000
7424.000000 0.000000
7440.000000 0.000000
7456.000000 0.000000
7472.000000 0.000000
7488.000000 0.000000
7504.000000 0.000000
7520.000000 0.000000
7536.000000 0.000000
7552.000000 0.000000
7568.000000 0.000000
7584.000000 0.000000
7600.000000 0.000000
7616.000000 0.000000
7632.000000 0.000000
7648.000000 0.000000
7664.000000 0.000000
7680.000000 0.000000
7696.000000 0.000000
7712.000000 0.000000
7728.000000 0.000000
7744.000000 0.000000
7760.000000 0.000000
7776.000000 0.000000
7792.000000 0.000000
7808.000000 0.000000
7824.000000 0.000000
7840.000000 0.000000
7856.000000 0.000000
7872.000000 0.000000
7888.000000 0.000000
7904.000000 0.000000
7920.000000 0.000000
7936.000000 0.000000
7952.000000 0.000000
7968.000000 0.000000
7984.000000 0.000000
8000.000000 0.000000
8016.000000 0.000000
8032.000000 0.000000
8048.000000 0.000000
8064.000000 0.000000
8080.000000 0.000000
8096.000000 0.000000
8112.000000 0.000000
8128.000000 0.000000
8144.000000 0.000000
8160.000000 0.000000
8176.000000 0.000000
8192.000000 0.000000
8208.000000 0.000000
8224.000000 0.000000
8240.000000 0.000000
8256.000000 0.000000
8272.000000 0.000000
8288.000000 0.000000
8304.000000 0.000000
8320.000000 0.000000
8336.000000 0.000000
8352.000000 0.000000
8368.000000 0.000000
8384.000000 0.000000
8400.000000 0.000000
8416.000000 0.000000
8432.000000 0.000000
8448.000000 0.000000
8464.000000 0.000000
8480.000000 0.000000
8496.000000 0.000000
8512.000000 0.000000
8528.000000 0.000000
8544.000000 0.000000
8560.000000 0.000000
8576.000000 0.000000
8592.000000 0.000000
8608.000000 0.000000
8624.000000 0.000000
8640.000000 0.000000
8656.000000 0.000000
8672.000000 0.000000
8688.000000 0.000000
8704.000000 0.000000
8720.000000 0.000000
8736.000000 0.000000
8752.000000 0.000000
8768.000000 0.000000
8784.000000 0.000000
8800.000000 0.000000
8816.000000 0.000000
8832.000000 0.000000
8848.000000 0.000000
8864.000000 0.000000
8880.000000 0.000000
8896.000000 0.000000
8912.000000 0.000000
8928.000000 0.000000
8944.000000 0.000000
8960.000000 0.000000
8976.000000 0.000000
8992.000000 0.000000
9008.000000 0.000000
9024.000000 0.000000
9040.000000 0.000000
9056.000000 0.000000
9072.000000 0.000000
9088.000000 0.000000
9104.000000 0.000000
9120.000000 0.000000
9136.000000 0.000000
9152.000000 0.000000
9168.000000 0.000000
9184.000000 0.000000
9200.000000 0.000000
9216.000000 0.000000
9232.000000 0.000000
9248.000000 0.000000
9264.000000 0.000000
9280.000000 0.000000
9296.000000 0.000000
9312.000000 0.000000
9328.000000 0.000000
9344.000000 0.000000
9360.000000 0.000000
9376.000000 0.000000
9392.000000 0.000000
9408.000000 0.000000
9424.000000 0.000000
9440.000000 0.000000
9456.000000 0.000000
9472.000000 0.000000
9488.000000 0.000000
9504.000000 0.000000
9520.000000 0.000000
9536.000000 0.000000
9552.000000 0.000000
9568.000000 0.000000
9584.000000 0.000000
9600.000000 0.000000
9616.000000 0.000000
9632.000000 0.000000
9648.000000 0.000000
9664.000000 0.000000
9680.000000 0.000000
9696.000000 0.000000
9712.000000 0.000000
9728.000000 0.000000
9744.000000 0.000000
9760.000000 0.000000
9776.000000 0.000000
9792.000000 0.000000
9808.000000 0.000000
9824.000000 0.000000
9840.000000 0.000000
9856.000000 0.000000
9872.000000 0.000000
9888.000000 0.000000
9904.000000 0.000000
9920.000000 0.000000
9936.000000 0.000000
9952.000000 0.000000
9968.000000 0.000000
9984.000000 0.000000
10000.000000 0.000000
10016.000000 0.000000
10032.000000 0.000000
10048.000000 0.000000
10064.000000 0.000000
10080.000000 0.000000
10096.000000 0.000000
10112.000000 0.000000
10128.000000 0.000000
10144.000000 0.000000
10160.000000 0.000000
10176.000000 0.000000
10192.000000 0.000000
10208.000000 0.000000
10224.000000 0.000000
10240.000000 0.000000
10256.000000 0.000000
10272.000000 0.000000
10288.000000 0.000000
10304.000000 0.000000
10320.000000 0.000000
10336.000000 0.000000
10352.000000 0.000000
10368.000000 0.000000
10384.000000 0.000000
10400.000000 0.000000
10416.000000 0.000000
10432.000000 0.000000
10448.000000 0.000000
10464.000000 0.000000
10480.000000 0.000000
10496.000000 0.000000
10512.000000 0.000000
10528.000000 0.000000
10544.000000 0.000000
10560.000000 0.000000
10576.000000 0.000000
10592.000000 0.000000
10608.000000 0.000000
10624.000000 0.000000
10640.000000 0.000000
10656.000000 0.000000
10672.000000 0.000000
10688.000000 0.000000
10704.000000 0.000000
10720.000000 0.000000
10736.000000 0.000000
10752.000000 0.000000
10768.000000 0.000000
10784.000000 0.000000
10800.000000 0.000000
10816.000000 0.000000
10832.000000 0.000000
10848.000000 0.000000
10864.000000 0.000000
10880.000000 0.000000
10896.000000 0.000000
10912.000000 0.000000
10928.000000 0.000000
10944.000000 0.000000
10960.000000 0.000000
10976.000000 0.000000
10992.000000 0.000000
11008.000000 0.000000
11024.000000 0.000000
11040.000000 0.000000
11056.000000 0.000000
11072.000000 0.000000
11088.000000 0.000000
11104.000000 0.000000
11120.000000 0.000000
11136.000000 0.000000
11152.000000 0.000000
11168.000000 0.000000
11184.000000 0.000000
11200.000000 0.000000
11216.000000 0.000000
11232.000000 0.000000
11248.000000 0.000000
11264.000000 0.000000
11280.000000 0.000000
11296.000000 0.000000
11312.000000 0.000000
11328.000000 0.000000
11344.000000 0.000000
11360.000000 0.000000
11376.000000 0.000000
11392.000000 0.000000
11408.000000 0.000000
11424.000000 0.000000
11440.000000 0.000000
11456.000000 0.000000
11472.000000 0.000000
11488.000000 0.000000
11504.000000 0.000000
11520.000000 0.000000
11536.000000 0.000000
11552.000000 0.000000
11568.000000 0.000000
11584.000000 0.000000
11600.000000 0.000000
11616.000000 0.000000
11632.000000 0.000000
11648.000000 0.000000
11664.000000 0.000000
11680.000000 0.000000
11696.000000 0.000000
11712.000000 0.000000
11728.000000 0.000000
11744.000000 0.000000
11760.000000 0.000000
11776.000000 0.000000
11792.000000 0.000000
11808.000000 0.000000
11824.000000 0.000000
11840.000000 0.000000
11856.000000 0.000000
11872.000000 0.000000
11888.000000 0.000000
11904.000000 0.000000
11920.000000 0.000000
11936.000000 0.000000
11952.000000 0.000000
11968.000000 0.000000
11984.000000 0.000000
12000.000000 0.000000
12016.000000 0.000000
12032.000000 0.000000
12048.000000 0.000000
12064.000000 0.000000
12080.000000 0.000000
12096.000000 0.000000
12112.000000 0.000000
12128.000000 0.000000
12144.000000 0.000000
12160.000000 0.000000
12176.000000 0.000000
12192.000000 0.000000
12208.000000 0.000000
12224.000000 0.000000
12240.000000 0.000000
12256.000000 0.000000
12272.000000 0.000000
12288.000000 0.000000
12304.000000 0.000000
12320.000000 0.000000
12336.000000 0.000000
12352.000000 0.000000
12368.000000 0.000000
12384.000000 0.000000
12400.000000 0.000000
12416.000000 0.000000
12432.000000 0.000000
12448.000000 0.000000
12464.000000 0.000000
12480.000000 0.000000
12496.000000 0.000000
12512.000000 0.000000
12528.000000 0.000000
12544.000000 0.000000
12560.000000 0.000000
12576.000000 0.000000
12592.000000 0.000000
12608.000000 0.000000
12624.000000 0.000000
12640.000000 0.000000
12656.000000 0.000000
12672.000000 0.000000
12688.000000 0.000000
12704.000000 0.000000
12720.000000 0.000000
12736.000000 0.000000
12752.000000 0.000000
12768.000000 0.000000
12784.000000 0.000000
12800.000000 0.000000
12816.000000 0.000000
12832.000000 0.000000
12848.000000 0.000000
12864.000000 0.000000
12880.000000 0.000000
12896.000000 0.000000
12912.000000 0.000000
12928.000000 0.000000
12944.000000 0.000000
12960.000000 0.000000
12976.000000 0.000000
12992.000000 0.000000
13008.000000 0.000000
13024.000000 0.000000
13040.000000 0.000000
13056.000000 0.000000
13072.000000 0.000000
13088.000000 0.000000
13104.000000 0.000000
13120.000000 0.000000
13136.000000 0.000000
13152.000000 0.000000
13168.000000 0.000000
13184.000000 0.000000
13200.000000 0.000000
13216.000000 0.000000
13232.000000 0.000000
13248.000000 0.000000
13264.000000 0.000000
13280.000000 0.000000
13296.000000 0.000000
13312.000000 0.000000
13328.000000 0.000000
13344.000000 0.000000
13360.000000 0.000000
13376.000000 0.000000
13392.000000 0.000000
13408.000000 0.000000
13424.000000 0.000000
13440.000000 0.000000
13456.000000 0.000000
13472.000000 0.000000
13488.000000 0.000000
13504.000000 0.000000
13520.000000 0.000000
13536.000000 0.000000
13552.000000 0.000000
13568.000000 0.000000
13584.000000 0.000000
13600.000000 0.000000
13616.000000 0.000000
13632.000000 0.000000
13648.000000 0.000000
13664.000000 0.000000
13680.000000 0.000000
13696.000000 0.000000
13712.000000 0.000000
13728.000000 0.000000
13744.000000 0.000000
13760.000000 0.000000
13776.000000 0.000000
13792.000000 0.000000
13808.000000 0.000000
13824.000000 0.000000
13840.000000 0.000000
13856.000000 0.000000
13872.000000 0.000000
13888.000000 0.000000
13904.000000 0.000000
13920.000000 0.000000
13936.000000 0.000000
13952.000000 0.000000
13968.000000 0.000000
13984.000000 0.000000
14000.000000 0.000000
14016.000000 0.000000
14032.000000 0.000000
14048.000000 0.000000
14064.000000 0.000000
14080.000000 0.000000
14096.000000 0.000000
14112.000000 0.000000
14128.000000 0.000000
14144.000000 0.000000
14160.000000 0.000000
14176.000000 0.000000
14192.000000 0.000000
14208.000000 0.000000
14224.000000 0.000000
14240.000000 0.000000
14256.000000 0.000000
14272.000000 0.000000
14288.000000 0.000000
14304.000000 0.000000
14320.000000 0.000000
14336.000000 0.000000
14352.000000 0.000000
14368.000000 0.000000
14384.000000 0.000000
14400.000000 0.000000
14416.000000 0.000000
14432.000000 0.000000
14448.000000 0.000000
14464.000000 0.000000
14480.000000 0.000000
14496.000000 0.000000
14512.000000 0.000000
14528.000000 0.000000
14544.000000 0.000000
14560.000000 0.000000
14576.000000 0.000000
14592.000000 0.000000
14608.000000 0.000000
14624.000000 0.000000
14640.000000 0.000000
14656.000000 0.000000
14672.000000 0.000000
14688.000000 0.000000
14704.000000 0.000000
14720.000000 0.000000
14736.000000 0.000000
14752.000000 0.000000
14768.000000 0.000000
14784.000000 0.000000
14800.000000 0.000000
14816.000000 0.000000
14832.000000 0.000000
14848.000000 0.000000
14864.000000 0.000000
14880.000000 0.000000
14896.000000 0.000000
14912.000000 0.000000
14928.000000 0.000000
14944.000000 0.000000
14960.000000 0.000000
14976.000000 0.000000
14992.000000 0.000000
15008.000000 0.000000
15024.000000 0.000000
15040.000000 0.000000
15056.000000 0.000000
15072.000000 0.000000
15088.000000 0.000000
15104.000000 0.000000
15120.000000 0.000000
15136.000000 0.000000
15152.000000 0.000000
15168.000000 0.000000
15184.000000 0.000000
15200.000000 0.000000
15216.000000 0.000000
15232.000000 0.000000
15248.000000 0.000000
15264.000000 0.000000
15280.000000 0.000000
15296.000000 0.000001
15312.000000 0.000001
15328.000000 0.000001
15344.000000 0.000001
15360.000000 0.000001
15376.000000 0.000001
15392.000000 0.000001
15408.000000 0.000001
15424.000000 0.000001
15440.000000 0.000001
15456.000000 0.000001
15472.000000 0.000001
15488.000000 0.000001
15504.000000 0.000001
15520.000000 0.000001
15536.000000 0.000001
15552.000000 0.000001
15568.000000 0.000001
15584.000000 0.000001
15600.000000 0.000001
15616.000000 0.000001
15632.000000 0.000001
15648.000000 0.000001
15664.000000 0.000001
15680.000000 0.000001
15696.000000 0.000001
15712.000000 0.000001
15728.000000 0.000001
15744.000000 0.000001
15760.000000 0.000001
15776.000000 0.000001
15792.000000 0.000001
15808.000000 0.000001
15824.000000 0.000001
15840.000000 0.000001
15856.000000 0.000001
15872.000000 0.000002
15888.000000 0.000002
15904.000000 0.000002
15920.000000 0.000002
15936.000000 0.000002
15952.000000 0.000002
15968.000000 0.000002
15984.000000 0.000002
16000.000000 0.000002
16016.000000 0.000002
16032.000000 0.000002
16048.000000 0.000002
16064.000000 0.000002
16080.000000 0.000002
16096.000000 0.000002
16112.000000 0.000002
16128.000000 0.000002
16144.000000 0.000002
16160.000000 0.000003
16176.000000 0.000003
16192.000000 0.000003
16208.000000 0.000003
16224.000000 0.000003
16240.000000 0.000003
16256.000000 0.000003
16272.000000 0.000003
16288.000000 0.000003
16304.000000 0.000003
16320.000000 0.000003
16336.000000 0.000003
16352.000000 0.000004
16368.000000 0.000004
16384.000000 0.000004
16400.000000 0.000004
16416.000000 0.000004
16432.000000 0.000004
16448.000000 0.000004
16464.000000 0.000004
16480.000000 0.000004
16496.000000 0.000004
16512.000000 0.000005
16528.000000 0.000005
16544.000000 0.000005
16560.000000 0.000005
16576.000000 0.000005
16592.000000 0.000005
16608.000000 0.000005
16624.000000 0.000006
16640.000000 0.000006
16656.000000 0.000006
16672.000000 0.000006
16688.000000 0.000006
16704.000000 0.000006
16720.000000 0.000006
16736.000000 0.000007
16752.000000 0.000007
16768.000000 0.000007
16784.000000 0.000007
16800.000000 0.000007
16816.000000 0.000007
16832.000000 0.000008
16848.000000 0.000008
16864.000000 0.000008
16880.000000 0.000008
16896.000000 0.000008
16912.000000 0.000009
16928.000000 0.000009
16944.000000 0.000009
16960.000000 0.000009
16976.000000 0.000010
16992.000000 0.000010
17008.000000 0.000010
17024.000000 0.000010
17040.000000 0.000010
17056.000000 0.000011
17072.000000 0.000011
17088.000000 0.000011
17104.000000 0.000012
17120.000000 0.000012
17136.000000 0.000012
17152.000000 0.000012
17168.000000 0.000013
17184.000000 0.000013
17200.000000 0.000013
17216.000000 0.000014
17232.000000 0.000014
17248.000000 0.000014
17264.000000 0.000014
17280.000000 0.000015
17296.000000 0.000015
17312.000000 0.000016
17328.000000 0.000016
17344.000000 0.000016
17360.000000 0.000017
17376.000000 0.000017
17392.000000 0.000017
17408.000000 0.000018
17424.000000 0.000018
17440.000000 0.000019
17456.000000 0.000019
17472.000000 0.000019
17488.000000 0.000020
17504.000000 0.000020
17520.000000 0.000021
17536.000000 0.000021
17552.000000 0.000022
17568.000000 0.000022
17584.000000 0.000022
17600.000000 0.000023
17616.000000 0.000023
17632.000000 0.000024
17648.000000 0.000024
17664.000000 0.000025
17680.000000 0.000025
17696.000000 0.000026
17712.000000 0.000027
17728.000000 0.000027
17744.000000 0.000028
17760.000000 0.000028
17776.000000 0.000029
17792.000000 0.000029
17808.000000 0.000030
17824.000000 0.000031
17840.000000 0.000031
17856.000000 0.000032
17872.000000 0.000032
17888.000000 0.000033
17904.000000 0.000034
17920.000000 0.000034
17936.000000 0.000035
17952.000000 0.000036
17968.000000 0.000036
17984.000000 0.000037
18000.000000 0.000038
18016.000000 0.000039
18032.000000 0.000039
18048.000000 0.000040
18064.000000 0.000041
18080.000000 0.000042
18096.000000 0.000042
18112.000000 0.000043
18128.000000 0.000044
18144.000000 0.000045
18160.000000 0.000046
18176.000000 0.000047
18192.000000 0.000047
18208.000000 0.000048
18224.000000 0.000049
18240.000000 0.000050
18256.000000 0.000051
18272.000000 0.000052
18288.000000 0.000053
18304.000000 0.000054
18320.000000 0.000055
18336.000000 0.000056
18352.000000 0.000057
18368.000000 0.000058
18384.000000 0.000059
18400.000000 0.000060
18416.000000 0.000061
18432.000000 0.000062
18448.000000 0.000063
18464.000000 0.000064
18480.000000 0.000065
18496.000000 0.000066
18512.000000 0.000067
18528.000000 0.000068
18544.000000 0.000069
18560.000000 0.000071
18576.000000 0.000072
18592.000000 0.000073
18608.000000 0.000074
18624.000000 0.000075
18640.000000 0.000077
18656.000000 0.000078
18672.000000 0.000079
18688.000000 0.000080
18704.000000 0.000082
18720.000000 0.000083
18736.000000 0.000084
18752.000000 0.000086
18768.000000 0.000087
18784.000000 0.000088
18800.000000 0.000090
18816.000000 0.000091
18832.000000 0.000093
18848.000000 0.000094
18864.000000 0.000095
18880.000000 0.000097
18896.000000 0.000098
18912.000000 0.000100
18928.000000 0.000101
18944.000000 0.000103
18960.000000 0.000104
18976.000000 0.000106
18992.000000 0.000107
19008.000000 0.000109
19024.000000 0.000110
19040.000000 0.000112
19056.000000 0.000114
19072.000000 0.000115
19088.000000 0.000117
19104.000000 0.000119
19120.000000 0.000120
19136.000000 0.000122
19152.000000 0.000124
19168.000000 0.000125
19184.000000 0.000127
19200.000000 0.000129
19216.000000 0.000131
19232.000000 0.000132
19248.000000 0.000134
19264.000000 0.000136
19280.000000 0.000138
19296.000000 0.000139
19312.000000 0.000141
19328.000000 0.000143
19344.000000 0.000145
19360.000000 0.000147
19376.000000 0.000149
19392.000000 0.000151
19408.000000 0.000152
19424.000000 0.000154
19440.000000 0.000156
19456.000000 0.000158
19472.000000 0.000160
19488.000000 0.000162
19504.000000 0.000164
19520.000000 0.000166
19536.000000 0.000168
19552.000000 0.000170
19568.000000 0.000172
19584.000000 0.000174
19600.000000 0.000176
19616.000000 0.000178
19632.000000 0.000180
19648.000000 0.000182
19664.000000 0.000185
19680.000000 0.000187
19696.000000 0.000189
19712.000000 0.000191
19728.000000 0.000193
19744.000000 0.000195
19760.000000 0.000197
19776.000000 0.000199
19792.000000 0.000202
19808.000000 0.000204
19824.000000 0.000206
19840.000000 0.000208
19856.000000 0.000210
19872.000000 0.000212
19888.000000 0.000215
19904.000000 0.000217
19920.000000 0.000219
19936.000000 0.000221
19952.000000 0.000223
19968.000000 0.000226
19984.000000 0.000228
20000.000000 0.000230
20016.000000 0.000232
20032.000000 0.000235
20048.000000 0.000237
20064.000000 0.000239
20080.000000 0.000241
20096.000000 0.000244
20112.000000 0.000246
20128.000000 0.000248
20144.000000 0.000251
20160.000000 0.000253
20176.000000 0.000255
20192.000000 0.000257
20208.000000 0.000260
20224.000000 0.000262
20240.000000 0.000264
20256.000000 0.000266
20272.000000 0.000269
20288.000000 0.000271
20304.000000 0.000273
20320.000000 0.000276
20336.000000 0.000278
20352.000000 0.000280
20368.000000 0.000282
20384.000000 0.000285
20400.000000 0.000287
20416.000000 0.000289
20432.000000 0.000291
20448.000000 0.000294
20464.000000 0.000296
20480.000000 0.000298
20496.000000 0.000300
20512.000000 0.000302
20528.000000 0.000305
20544.000000 0.000307
20560.000000 0.000309
20576.000000 0.000311
20592.000000 0.000313
20608.000000 0.000316
20624.000000 0.000318
20640.000000 0.000320
20656.000000 0.000322
20672.000000 0.000324
20688.000000 0.000326
20704.000000 0.000329
20720.000000 0.000331
20736.000000 0.000333
20752.000000 0.000335
20768.000000 0.000337
20784.000000 0.000339
20800.000000 0.000341
20816.000000 0.000343
20832.000000 0.000345
20848.000000 0.000347
20864.000000 0.000349
20880.000000 0.000351
20896.000000 0.000353
20912.000000 0.000355
20928.000000 0.000357
20944.000000 0.000359
20960.000000 0.000361
20976.000000 0.000363
20992.000000 0.000364
21008.000000 0.000366
21024.000000 0.000368
21040.000000 0.000370
21056.000000 0.000372
21072.000000 0.000373
21088.000000 0.000375
21104.000000 0.000377
21120.000000 0.000379
21136.000000 0.000380
21152.000000 0.000382
21168.000000 0.000384
21184.000000 0.000385
21200.000000 0.000387
21216.000000 0.000388
21232.000000 0.000390
21248.000000 0.000391
21264.000000 0.000393
21280.000000 0.000394
21296.000000 0.000396
21312.000000 0.000397
21328.000000 0.000399
21344.000000 0.000400
21360.000000 0.000401
21376.000000 0.000403
21392.000000 0.000404
21408.000000 0.000405
21424.000000 0.000407
21440.000000 0.000408
21456.000000 0.000409
21472.000000 0.000410
21488.000000 0.000411
21504.000000 0.000412
21520.000000 0.000414
21536.000000 0.000415
21552.000000 0.000416
21568.000000 0.000417
21584.000000 0.000418
21600.000000 0.000419
21616.000000 0.000419
21632.000000 0.000420
21648.000000 0.000421
21664.000000 0.000422
21680.000000 0.000423
21696.000000 0.000424
21712.000000 0.000424
21728.000000 0.000425
21744.000000 0.000426
21760.000000 0.000426
21776.000000 0.000427
21792.000000 0.000428
21808.000000 0.000428
21824.000000 0.000429
21840.000000 0.000429
21856.000000 0.000430
21872.000000 0.000430
21888.000000 0.000430
21904.000000 0.000431
21920.000000 0.000431
21936.000000 0.000431
21952.000000 0.000432
21968.000000 0.000432
21984.000000 0.000432
22000.000000 0.000432
22016.000000 0.000432
22032.000000 0.000432
22048.000000 0.000432
22064.000000 0.000432
22080.000000 0.000432
22096.000000 0.000432
22112.000000 0.000432
22128.000000 0.000432
22144.000000 0.000432
22160.000000 0.000432
22176.000000 0.000432
22192.000000 0.000432
22208.000000 0.000431
22224.000000 0.000431
22240.000000 0.000431
22256.000000 0.000430
22272.000000 0.000430
22288.000000 0.000430
22304.000000 0.000429
22320.000000 0.000429
22336.000000 0.000428
22352.000000 0.000428
22368.000000 0.000427
22384.000000 0.000426
22400.000000 0.000426
22416.000000 0.000425
22432.000000 0.000424
22448.000000 0.000424
22464.000000 0.000423
22480.000000 0.000422
22496.000000 0.000421
22512.000000 0.000420
22528.000000 0.000419
22544.000000 0.000419
22560.000000 0.000418
22576.000000 0.000417
22592.000000 0.000416
22608.000000 0.000415
22624.000000 0.000414
22640.000000 0.000412
22656.000000 0.000411
22672.000000 0.000410
22688.000000 0.000409
22704.000000 0.000408
22720.000000 0.000407
22736.000000 0.000405
22752.000000 0.000404
22768.000000 0.000403
22784.000000 0.000401
22800.000000 0.000400
22816.000000 0.000399
22832.000000 0.000397
22848.000000 0.000396
22864.000000 0.000394
22880.000000 0.000393
22896.000000 0.000391
22912.000000 0.000390
22928.000000 0.000388
22944.000000 0.000387
22960.000000 0.000385
22976.000000 0.000384
22992.000000 0.000382
23008.000000 0.000380
23024.000000 0.000379
23040.000000 0.000377
23056.000000 0.000375
23072.000000 0.000373
23088.000000 0.000372
23104.000000 0.000370
23120.000000 0.000368
23136.000000 0.000366
23152.000000 0.000364
23168.000000 0.000363
23184.000000 0.000361
23200.000000 0.000359
23216.000000 0.000357
23232.000000 0.000355
23248.000000 0.000353
23264.000000 0.000351
23280.000000 0.000349
23296.000000 0.000347
23312.000000 0.000345
23328.000000 0.000343
23344.000000 0.000341
23360.000000 0.000339
23376.000000 0.000337
23392.000000 0.000335
23408.000000 0.000333
23424.000000 0.000331
23440.000000 0.000329
23456.000000 0.000326
23472.000000 0.000324
23488.000000 0.000322
23504.000000 0.000320
23520.000000 0.000318
23536.000000 0.000316
23552.000000 0.000313
23568.000000 0.000311
23584.000000 0.000309
23600.000000 0.000307
23616.000000 0.000305
23632.000000 0.000302
23648.000000 0.000300
23664.000000 0.000298
23680.000000 0.000296
23696.000000 0.000294
23712.000000 0.000291
23728.000000 0.000289
23744.000000 0.000287
23760.000000 0.000285
23776.000000 0.000282
23792.000000 0.000280
23808.000000 0.000278
23824.000000 0.000275
23840.000000 0.000273
23856.000000 0.000271
23872.000000 0.000269
23888.000000 0.000266
23904.000000 0.000264
23920.000000 0.000262
23936.000000 0.000260
23952.000000 0.000257
23968.000000 0.000255
23984.000000 0.000253
24000.000000 0.000250
24016.000000 0.000248
24032.000000 0.000246
24048.000000 0.000244
24064.000000 0.000241
24080.000000 0.000239
24096.000000 0.000237
24112.000000 0.000235
24128.000000 0.000232
24144.000000 0.000230
24160.000000 0.000228
24176.000000 0.000226
24192.000000 0.000223
24208.000000 0.000221
24224.000000 0.000219
24240.000000 0.000217
24256.000000 0.000215
24272.000000 0.000212
24288.000000 0.000210
24304.000000 0.000208
24320.000000 0.000206
24336.000000 0.000204
24352.000000 0.000202
24368.000000 0.000199
24384.000000 0.000197
24400.000000 0.000195
24416.000000 0.000193
24432.000000 0.000191
24448.000000 0.000189
24464.000000 0.000187
24480.000000 0.000185
24496.000000 0.000182
24512.000000 0.000180
24528.000000 0.000178
24544.000000 0.000176
24560.000000 0.000174
24576.000000 0.000172
24592.000000 0.000170
24608.000000 0.000168
24624.000000 0.000166
24640.000000 0.000164
24656.000000 0.000162
24672.000000 0.000160
24688.000000 0.000158
24704.000000 0.000156
24720.000000 0.000154
24736.000000 0.000152
24752.000000 0.000151
24768.000000 0.000149
24784.000000 0.000147
24800.000000 0.000145
24816.000000 0.000143
24832.000000 0.000141
24848.000000 0.000139
24864.000000 0.000138
24880.000000 0.000136
24896.000000 0.000134
24912.000000 0.000132
24928.000000 0.000130
24944.000000 0.000129
24960.000000 0.000127
24976.000000 0.000125
24992.000000 0.000124
25008.000000 0.000122
25024.000000 0.000120
25040.000000 0.000119
25056.000000 0.000117
25072.000000 0.000115
25088.000000 0.000114
25104.000000 0.000112
25120.000000 0.000110
25136.000000 0.000109
25152.000000 0.000107
25168.000000 0.000106
25184.000000 0.000104
25200.000000 0.000103
25216.000000 0.000101
25232.000000 0.000100
25248.000000 0.000098
25264.000000 0.000097
25280.000000 0.000095
25296.000000 0.000094
25312.000000 0.000093
25328.000000 0.000091
25344.000000 0.000090
25360.000000 0.000088
25376.000000 0.000087
25392.000000 0.000086
25408.000000 0.000084
25424.000000 0.000083
25440.000000 0.000082
25456.000000 0.000080
25472.000000 0.000079
25488.000000 0.000078
25504.000000 0.000077
25520.000000 0.000075
25536.000000 0.000074
25552.000000 0.000073
25568.000000 0.000072
25584.000000 0.000071
25600.000000 0.000069
25616.000000 0.000068
25632.000000 0.000067
25648.000000 0.000066
25664.000000 0.000065
25680.000000 0.000064
25696.000000 0.000063
25712.000000 0.000062
25728.000000 0.000061
25744.000000 0.000060
25760.000000 0.000059
25776.000000 0.000058
25792.000000 0.000057
25808.000000 0.000056
25824.000000 0.000055
25840.000000 0.000054
25856.000000 0.000053
25872.000000 0.000052
25888.000000 0.000051
25904.000000 0.000050
25920.000000 0.000049
25936.000000 0.000048
25952.000000 0.000047
25968.000000 0.000047
25984.000000 0.000046
26000.000000 0.000045
26016.000000 0.000044
26032.000000 0.000043
26048.000000 0.000042
26064.000000 0.000042
26080.000000 0.000041
26096.000000 0.000040
26112.000000 0.000039
26128.000000 0.000039
26144.000000 0.000038
26160.000000 0.000037
26176.000000 0.000036
26192.000000 0.000036
26208.000000 0.000035
26224.000000 0.000034
26240.000000 0.000034
26256.000000 0.000033
26272.000000 0.000032
26288.000000 0.000032
26304.000000 0.000031
26320.000000 0.000031
26336.000000 0.000030
26352.000000 0.000029
26368.000000 0.000029
26384.000000 0.000028
26400.000000 0.000028
26416.000000 0.000027
26432.000000 0.000026
26448.000000 0.000026
26464.000000 0.000025
26480.000000 0.000025
26496.000000 0.000024
26512.000000 0.000024
26528.000000 0.000023
26544.000000 0.000023
26560.000000 0.000022
26576.000000 0.000022
26592.000000 0.000022
26608.000000 0.000021
26624.000000 0.000021
26640.000000 0.000020
26656.000000 0.000020
26672.000000 0.000019
26688.000000 0.000019
26704.000000 0.000018
26720.000000 0.000018
26736.000000 0.000018
26752.000000 0.000017
26768.000000 0.000017
26784.000000 0.000017
26800.000000 0.000016
26816.000000 0.000016
26832.000000 0.000016
26848.000000 0.000015
26864.000000 0.000015
26880.000000 0.000014
26896.000000 0.000014
26912.000000 0.000014
26928.000000 0.000014
26944.000000 0.000013
26960.000000 0.000013
26976.000000 0.000013
26992.000000 0.000012
27008.000000 0.000012
27024.000000 0.000012
27040.000000 0.000012
27056.000000 0.000011
27072.000000 0.000011
27088.000000 0.000011
27104.000000 0.000010
27120.000000 0.000010
27136.000000 0.000010
27152.000000 0.000010
27168.000000 0.000010
27184.000000 0.000009
27200.000000 0.000009
27216.000000 0.000009
27232.000000 0.000009
27248.000000 0.000008
27264.000000 0.000008
27280.000000 0.000008
27296.000000 0.000008
27312.000000 0.000008
27328.000000 0.000007
27344.000000 0.000007
27360.000000 0.000007
27376.000000 0.000007
27392.000000 0.000007
27408.000000 0.000007
27424.000000 0.000006
27440.000000 0.000006
27456.000000 0.000006
27472.000000 0.000006
27488.000000 0.000006
27504.000000 0.000006
27520.000000 0.000006
27536.000000 0.000005
27552.000000 0.000005
27568.000000 0.000005
27584.000000 0.000005
27600.000000 0.000005
27616.000000 0.000005
27632.000000 0.000005
27648.000000 0.000004
27664.000000 0.000004
27680.000000 0.000004
27696.000000 0.000004
27712.000000 0.000004
27728.000000 0.000004
27744.000000 0.000004
27760.000000 0.000004
27776.000000 0.000004
27792.000000 0.000004
27808.000000 0.000003
27824.000000 0.000003
27840.000000 0.000003
27856.000000 0.000003
27872.000000 0.000003
27888.000000 0.000003
27904.000000 0.000003
27920.000000 0.000003
27936.000000 0.000003
27952.000000 0.000003
27968.000000 0.000003
27984.000000 0.000003
28000.000000 0.000002
28016.000000 0.000002
28032.000000 0.000002
28048.000000 0.000002
28064.000000 0.000002
28080.000000 0.000002
28096.000000 0.000002
28112.000000 0.000002
28128.000000 0.000002
28144.000000 0.000002
28160.000000 0.000002
28176.000000 0.000002
28192.000000 0.000002
28208.000000 0.000002
28224.000000 0.000002
28240.000000 0.000002
28256.000000 0.000002
28272.000000 0.000002
28288.000000 0.000001
28304.000000 0.000001
28320.000000 0.000001
28336.000000 0.000001
28352.000000 0.000001
28368.000000 0.000001
28384.000000 0.000001
28400.000000 0.000001
28416.000000 0.000001
28432.000000 0.000001
28448.000000 0.000001
28464.000000 0.000001
28480.000000 0.000001
28496.000000 0.000001
28512.000000 0.000001
28528.000000 0.000001
28544.000000 0.000001
28560.000000 0.000001
28576.000000 0.000001
28592.000000 0.000001
28608.000000 0.000001
28624.000000 0.000001
28640.000000 0.000001
28656.000000 0.000001
28672.000000 0.000001
28688.000000 0.000001
28704.000000 0.000001
28720.000000 0.000001
28736.000000 0.000001
28752.000000 0.000001
28768.000000 0.000001
28784.000000 0.000001
28800.000000 0.000001
28816.000000 0.000001
28832.000000 0.000001
28848.000000 0.000001
28864.000000 0.000000
28880.000000 0.000000
28896.000000 0.000000
28912.000000 0.000000
28928.000000 0.000000
28944.000000 0.000000
28960.000000 0.000000
28976.000000 0.000000
28992.000000 0.000000
29008.000000 0.000000
29024.000000 0.000000
29040.000000 0.000000
29056.000000 0.000000
29072.000000 0.000000
29088.000000 0.000000
29104.000000 0.000000
29120.000000 0.000000
29136.000000 0.000000
29152.000000 0.000000
29168.000000 0.000000
29184.000000 0.000000
29200.000000 0.000000
29216.000000 0.000000
29232.000000 0.000000
29248.000000 0.000000
29264.000000 0.000000
29280.000000 0.000000
29296.000000 0.000000
29312.000000 0.000000
29328.000000 0.000000
29344.000000 0.000000
29360.000000 0.000000
29376.000000 0.000000
29392.000000 0.000000
29408.000000 0.000000
29424.000000 0.000000
29440.000000 0.000000
29456.000000 0.000000
29472.000000 0.000000
29488.000000 0.000000
29504.000000 0.000000
29520.000000 0.000000
29536.000000 0.000000
29552.000000 0.000000
29568.000000 0.000000
29584.000000 0.000000
29600.000000 0.000000
29616.000000 0.000000
29632.000000 0.000000
29648.000000 0.000000
29664.000000 0.000000
29680.000000 0.000000
29696.000000 0.000000
29712.000000 0.000000
29728.000000 0.000000
29744.000000 0.000000
29760.000000 0.000000
29776.000000 0.000000
29792.000000 0.000000
29808.000000 0.000000
29824.000000 0.000000
29840.000000 0.000000
29856.000000 0.000000
29872.000000 0.000000
29888.000000 0.000000
29904.000000 0.000000
29920.000000 0.000000
29936.000000 0.000000
29952.000000 0.000000
29968.000000 0.000000
29984.000000 0.000000
30000.000000 0.000000
30016.000000 0.000000
30032.000000 0.000000
30048.000000 0.000000
30064.000000 0.000000
30080.000000 0.000000
30096.000000 0.000000
30112.000000 0.000000
30128.000000 0.000000
30144.000000 0.000000
30160.000000 0.000000
30176.000000 0.000000
30192.000000 0.000000
30208.000000 0.000000
30224.000000 0.000000
30240.000000 0.000000
30256.000000 0.000000
30272.000000 0.000000
30288.000000 0.000000
30304.000000 0.000000
30320.000000 0.000000
30336.000000 0.000000
30352.000000 0.000000
30368.000000 0.000000
30384.000000 0.000000
30400.000000 0.000000
30416.000000 0.000000
30432.000000 0.000000
30448.000000 0.000000
30464.000000 0.000000
30480.000000 0.000000
30496.000000 0.000000
30512.000000 0.000000
30528.000000 0.000000
30544.000000 0.000000
30560.000000 0.000000
30576.000000 0.000000
30592.000000 0.000000
30608.000000 0.000000
30624.000000 0.000000
30640.000000 0.000000
30656.000000 0.000000
30672.000000 0.000000
30688.000000 0.000000
30704.000000 0.000000
30720.000000 0.000000
30736.000000 0.000000
30752.000000 0.000000
30768.000000 0.000000
30784.000000 0.000000
30800.000000 0.000000
30816.000000 0.000000
30832.000000 0.000000
30848.000000 0.000000
30864.000000 0.000000
30880.000000 0.000000
30896.000000 0.000000
30912.000000 0.000000
30928.000000 0.000000
30944.000000 0.000000
30960.000000 0.000000
30976.000000 0.000000
30992.000000 0.000000
31008.000000 0.000000
31024.000000 0.000000
31040.000000 0.000000
31056.000000 0.000000
31072.000000 0.000000
31088.000000 0.000000
31104.000000 0.000000
31120.000000 0.000000
31136.000000 0.000000
31152.000000 0.000000
31168.000000 0.000000
31184.000000 0.000000
31200.000000 0.000000
31216.000000 0.000000
31232.000000 0.000000
31248.000000 0.000000
31264.000000 0.000000
31280.000000 0.000000
31296.000000 0.000000
31312.000000 0.000000
31328.000000 0.000000
31344.000000 0.000000
31360.000000 0.000000
31376.000000 0.000000
31392.000000 0.000000
31408.000000 0.000000
31424.000000 0.000000
31440.000000 0.000000
31456.000000 0.000000
31472.000000 0.000000
31488.000000 0.000000
31504.000000 0.000000
31520.000000 0.000000
31536.000000 0.000000
31552.000000 0.000000
31568.000000 0.000000
31584.000000 0.000000
31600.000000 0.000000
31616.000000 0.000000
31632.000000 0.000000
31648.000000 0.000000
31664.000000 0.000000
31680.000000 0.000000
31696.000000 0.000000
31712.000000 0.000000
31728.000000 0.000000
31744.000000 0.000000
31760.000000 0.000000
31776.000000 0.000000
31792.000000 0.000000
31808.000000 0.000000
31824.000000 0.000000
31840.000000 0.000000
31856.000000 0.000000
31872.000000 0.000000
31888.000000 0.000000
31904.000000 0.000000
31920.000000 0.000000
31936.000000 0.000000
31952.000000 0.000000
31968.000000 0.000000
31984.000000 0.000000
32000.000000 0.000000
32016.000000 0.000000
32032.000000 0.000000
32048.000000 0.000000
32064.000000 0.000000
32080.000000 0.000000
32096.000000 0.000000
32112.000000 0.000000
32128.000000 0.000000
32144.000000 0.000000
32160.000000 0.000000
32176.000000 0.000000
32192.000000 0.000000
32208.000000 0.000000
32224.000000 0.000000
32240.000000 0.000000
32256.000000 0.000000
32272.000000 0.000000
32288.000000 0.000000
32304.000000 0.000000
32320.000000 0.000000
32336.000000 0.000000
32352.000000 0.000000
32368.000000 0.000000
32384.000000 0.000000
32400.000000 0.000000
32416.000000 0.000000
32432.000000 0.000000
32448.000000 0.000000
32464.000000 0.000000
32480.000000 0.000000
32496.000000 0.000000
32512.000000 0.000000
32528.000000 0.000000
32544.000000 0.000000
32560.000000 0.000000
32576.000000 0.000000
32592.000000 0.000000
32608.000000 0.000000
32624.000000 0.000000
32640.000000 0.000000
32656.000000 0.000000
32672.000000 0.000000
32688.000000 0.000000
32704.000000 0.000000
32720.000000 0.000000
32736.000000 0.000000
32752.000000 0.000000
32768.000000 0.000000
32784.000000 0.000000
32800.000000 0.000000
32816.000000 0.000000
32832.000000 0.000000
32848.000000 0.000000
32864.000000 0.000000
32880.000000 0.000000
32896.000000 0.000000
32912.000000 0.000000
32928.000000 0.000000
32944.000000 0.000000
32960.000000 0.000000
32976.000000 0.000000
32992.000000 0.000000
33008.000000 0.000000
33024.000000 0.000000
33040.000000 0.000000
33056.000000 0.000000
33072.000000 0.000000
33088.000000 0.000000
33104.000000 0.000000
33120.000000 0.000000
33136.000000 0.000000
33152.000000 0.000000
33168.000000 0.000000
33184.000000 0.000000
33200.000000 0.000000
33216.000000 0.000000
33232.000000 0.000000
33248.000000 0.000000
33264.000000 0.000000
33280.000000 0.000000
33296.000000 0.000000
33312.000000 0.000000
33328.000000 0.000000
33344.000000 0.000000
33360.000000 0.000000
33376.000000 0.000000
33392.000000 0.000000
33408.000000 0.000000
33424.000000 0.000000
33440.000000 0.000000
33456.000000 0.000000
33472.000000 0.000000
33488.000000 0.000000
33504.000000 0.000000
33520.000000 0.000000
33536.000000 0.000000
33552.000000 0.000000
33568.000000 0.000000
33584.000000 0.000000
33600.000000 0.000000
33616.000000 0.000000
33632.000000 0.000000
33648.000000 0.000000
33664.000000 0.000000
33680.000000 0.000000
33696.000000 0.000000
33712.000000 0.000000
33728.000000 0.000000
33744.000000 0.000000
33760.000000 0.000000
33776.000000 0.000000
33792.000000 0.000000
33808.000000 0.000000
33824.000000 0.000000
33840.000000 0.000000
33856.000000 0.000000
33872.000000 0.000000
33888.000000 0.000000
33904.000000 0.000000
33920.000000 0.000000
33936.000000 0.000000
33952.000000 0.000000
33968.000000 0.000000
33984.000000 0.000000
34000.000000 0.000000
34016.000000 0.000000
34032.000000 0.000000
34048.000000 0.000000
34064.000000 0.000000
34080.000000 0.000000
34096.000000 0.000000
34112.000000 0.000000
34128.000000 0.000000
34144.000000 0.000000
34160.000000 0.000000
34176.000000 0.000000
34192.000000 0.000000
34208.000000 0.000000
34224.000000 0.000000
34240.000000 0.000000
34256.000000 0.000000
34272.000000 0.000000
34288.000000 0.000000
34304.000000 0.000000
34320.000000 0.000000
34336.000000 0.000000
34352.000000 0.000000
34368.000000 0.000000
34384.000000 0.000000
34400.000000 0.000000
34416.000000 0.000000
34432.000000 0.000000
34448.000000 0.000000
34464.000000 0.000000
34480.000000 0.000000
34496.000000 0.000000
34512.000000 0.000000
34528.000000 0.000000
34544.000000 0.000000
34560.000000 0.000000
34576.000000 0.000000
34592.000000 0.000000
34608.000000 0.000000
34624.000000 0.000000
34640.000000 0.000000
34656.000000 0.000000
34672.000000 0.000000
34688.000000 0.000000
34704.000000 0.000000
34720.000000 0.000000
34736.000000 0.000000
34752.000000 0.000000
34768.000000 0.000000
34784.000000 0.000000
34800.000000 0.000000
34816.000000 0.000000
34832.000000 0.000000
34848.000000 0.000000
34864.000000 0.000000
34880.000000 0.000000
34896.000000 0.000000
34912.000000 0.000000
34928.000000 0.000000
34944.000000 0.000000
34960.000000 0.000000
34976.000000 0.000000
34992.000000 0.000000
35008.000000 0.000000
35024.000000 0.000000
35040.000000 0.000000
35056.000000 0.000000
35072.000000 0.000000
35088.000000 0.000000
35104.000000 0.000000
35120.000000 0.000000
35136.000000 0.000000
35152.000000 0.000000
35168.000000 0.000000
35184.000000 0.000000
35200.000000 0.000000
35216.000000 0.000000
35232.000000 0.000000
35248.000000 0.000000
35264.000000 0.000000
35280.000000 0.000000
35296.000000 0.000000
35312.000000 0.000000
35328.000000 0.000000
35344.000000 0.000000
35360.000000 0.000000
35376.000000 0.000000
35392.000000 0.000000
35408.000000 0.000000
35424.000000 0.000000
35440.000000 0.000000
35456.000000 0.000000
35472.000000 0.000000
35488.000000 0.000000
35504.000000 0.000000
35520.000000 0.000000
35536.000000 0.000000
35552.000000 0.000000
35568.000000 0.000000
35584.000000 0.000000
35600.000000 0.000000
35616.000000 0.000000
35632.000000 0.000000
35648.000000 0.000000
35664.000000 0.000000
35680.000000 0.000000
35696.000000 0.000000
35712.000000 0.000000
35728.000000 0.000000
35744.000000 0.000000
35760.000000 0.000000
35776.000000 0.000000
35792.000000 0.000000
35808.000000 0.000000
35824.000000 0.000000
35840.000000 0.000000
35856.000000 0.000000
35872.000000 0.000000
35888.000000 0.000000
35904.000000 0.000000
35920.000000 0.000000
35936.000000 0.000000
35952.000000 0.000000
35968.000000 0.000000
35984.000000 0.000000
36000.000000 0.000000
36016.000000 0.000000
36032.000000 0.000000
36048.000000 0.000000
36064.000000 0.000000
36080.000000 0.000000
36096.000000 0.000000
36112.000000 0.000000
36128.000000 0.000000
36144.000000 0.000000
36160.000000 0.000000
36176.000000 0.000000
36192.000000 0.000000
36208.000000 0.000000
36224.000000 0.000000
36240.000000 0.000000
36256.000000 0.000000
36272.000000 0.000000
36288.000000 0.000000
36304.000000 0.000000
36320.000000 0.000000
36336.000000 0.000000
36352.000000 0.000000
36368.000000 0.000000
36384.000000 0.000000
36400.000000 0.000000
36416.000000 0.000000
36432.000000 0.000000
36448.000000 0.000000
36464.000000 0.000000
36480.000000 0.000000
36496.000000 0.000000
36512.000000 0.000000
36528.000000 0.000000
36544.000000 0.000000
36560.000000 0.000000
36576.000000 0.000000
36592.000000 0.000000
36608.000000 0.000000
36624.000000 0.000000
36640.000000 0.000000
36656.000000 0.000000
36672.000000 0.000000
36688.000000 0.000000
36704.000000 0.000000
36720.000000 0.000000
36736.000000 0.000000
36752.000000 0.000000
36768.000000 0.000000
36784.000000 0.000000
36800.000000 0.000000
36816.000000 0.000000
36832.000000 0.000000
36848.000000 0.000000
36864.000000 0.000000
36880.000000 0.000000
36896.000000 0.000000
36912.000000 0.000000
36928.000000 0.000000
36944.000000 0.000000
36960.000000 0.000000
36976.000000 0.000000
36992.000000 0.000000
37008.000000 0.000000
37024.000000 0.000000
37040.000000 0.000000
37056.000000 0.000000
37072.000000 0.000000
37088.000000 0.000000
37104.000000 0.000000
37120.000000 0.000000
37136.000000 0.000000
37152.000000 0.000000
37168.000000 0.000000
37184.000000 0.000000
37200.000000 0.000000
37216.000000 0.000000
37232.000000 0.000000
37248.000000 0.000000
37264.000000 0.000000
37280.000000 0.000000
37296.000000 0.000000
37312.000000 0.000000
37328.000000 0.000000
37344.000000 0.000000
37360.000000 0.000000
37376.000000 0.000000
37392.000000 0.000000
37408.000000 0.000000
37424.000000 0.000000
37440.000000 0.000000
37456.000000 0.000000
37472.000000 0.000000
37488.000000 0.000000
37504.000000 0.000000
37520.000000 0.000000
37536.000000 0.000000
37552.000000 0.000000
37568.000000 0.000000
37584.000000 0.000000
37600.000000 0.000000
37616.000000 0.000000
37632.000000 0.000000
37648.000000 0.000000
37664.000000 0.000000
37680.000000 0.000000
37696.000000 0.000000
37712.000000 0.000000
37728.000000 0.000000
37744.000000 0.000000
37760.000000 0.000000
37776.000000 0.000000
37792.000000 0.000000
37808.000000 0.000000
37824.000000 0.000000
37840.000000 0.000000
37856.000000 0.000000
37872.000000 0.000000
37888.000000 0.000000
37904.000000 0.000000
37920.000000 0.000000
37936.000000 0.000000
37952.000000 0.000000
37968.000000 0.000000
37984.000000 0.000000
38000.000000 0.000000
38016.000000 0.000000
38032.000000 0.000000
38048.000000 0.000000
38064.000000 0.000000
38080.000000 0.000000
38096.000000 0.000000
38112.000000 0.000000
38128.000000 0.000000
38144.000000 0.000000
38160.000000 0.000000
38176.000000 0.000000
38192.000000 0.000000
38208.000000 0.000000
38224.000000 0.000000
38240.000000 0.000000
38256.000000 0.000000
38272.000000 0.000000
38288.000000 0.000000
38304.000000 0.000000
38320.000000 0.000000
38336.000000 0.000000
38352.000000 0.000000
38368.000000 0.000000
38384.000000 0.000000
38400.000000 0.000000
38416.000000 0.000000
38432.000000 0.000000
38448.000000 0.000000
38464.000000 0.000000
38480.000000 0.000000
38496.000000 0.000000
38512.000000 0.000000
38528.000000 0.000000
38544.000000 0.000000
38560.000000 0.000000
38576.000000 0.000000
38592.000000 0.000000
38608.000000 0.000000
38624.000000 0.000000
38640.000000 0.000000
38656.000000 0.000000
38672.000000 0.000000
38688.000000 0.000000
38704.000000 0.000000
38720.000000 0.000000
38736.000000 0.000000
38752.000000 0.000000
38768.000000 0.000000
38784.000000 0.000000
38800.000000 0.000000
38816.000000 0.000000
38832.000000 0.000000
38848.000000 0.000000
38864.000000 0.000000
38880.000000 0.000000
38896.000000 0.000000
38912.000000 0.000000
38928.000000 0.000000
38944.000000 0.000000
38960.000000 0.000000
38976.000000 0.000000
38992.000000 0.000000
39008.000000 0.000000
39024.000000 0.000000
39040.000000 0.000000
39056.000000 0.000000
39072.000000 0.000000
39088.000000 0.000000
39104.000000 0.000000
39120.000000 0.000000
39136.000000 0.000000
39152.000000 0.000000
39168.000000 0.000000
39184.000000 0.000000
39200.000000 0.000000
39216.000000 0.000000
39232.000000 0.000000
39248.000000 0.000000
39264.000000 0.000000
39280.000000 0.000000
39296.000000 0.000000
39312.000000 0.000000
39328.000000 0.000000
39344.000000 0.000000
39360.000000 0.000000
39376.000000 0.000000
39392.000000 0.000000
39408.000000 0.000000
39424.000000 0.000000
39440.000000 0.000000
39456.000000 0.000000
39472.000000 0.000000
39488.000000 0.000000
39504.000000 0.000000
39520.000000 0.000000
39536.000000 0.000000
39552.000000 0.000000
39568.000000 0.000000
39584.000000 0.000000
39600.000000 0.000000
39616.000000 0.000000
39632.000000 0.000000
39648.000000 0.000000
39664.000000 0.000000
39680.000000 0.000000
39696.000000 0.000000
39712.000000 0.000000
39728.000000 0.000000
39744.000000 0.000000
39760.000000 0.000000
39776.000000 0.000000
39792.000000 0.000000
39808.000000 0.000000
39824.000000 0.000000
39840.000000 0.000000
39856.000000 0.000000
39872.000000 0.000000
39888.000000 0.000000
39904.000000 0.000000
39920.000000 0.000000
39936.000000 0.000000
39952.000000 0.000000
39968.000000 0.000000
39984.000000 0.000000


==> plot_total200_true.txt <==
total200 count   
400.000000 0.000000
432.000000 0.000000
464.000000 0.000000
496.000000 0.000000
528.000000 0.000000
560.000000 0.000000
592.000000 0.000000
624.000000 0.000000
656.000000 0.000000
688.000000 0.000000
720.000000 0.000000
752.000000 0.000000
784.000000 0.000000
816.000000 0.000000
848.000000 0.000000
880.000000 0.000000
912.000000 0.000000
944.000000 0.000000
976.000000 0.000000
1008.000000 0.000000
1040.000000 0.000000
1072.000000 0.000000
1104.000000 0.000000
1136.000000 0.000000
1168.000000 0.000000
1200.000000 0.000000
1232.000000 0.000000
1264.000000 0.000000
1296.000000 0.000000
1328.000000 0.000000
1360.000000 0.000000
1392.000000 0.000000
1424.000000 0.000000
1456.000000 0.000000
1488.000000 0.000000
1520.000000 0.000000
1552.000000 0.000000
1584.000000 0.000000
1616.000000 0.000000
1648.000000 0.000000
1680.000000 0.000000
1712.000000 0.000000
1744.000000 0.000000
1776.000000 0.000000
1808.000000 0.000000
1840.000000 0.000000
1872.000000 0.000000
1904.000000 0.000000
1936.000000 0.000000
1968.000000 0.000000
2000.000000 0.000000
2032.000000 0.000000
2064.000000 0.000000
2096.000000 0.000000
2128.000000 0.000000
2160.000000 0.000000
2192.000000 0.000000
2224.000000 0.000000
2256.000000 0.000000
2288.000000 0.000000
2320.000000 0.000000
2352.000000 0.000000
2384.000000 0.000000
2416.000000 0.000000
2448.000000 0.000000
2480.000000 0.000000
2512.000000 0.000000
2544.000000 0.000000
2576.000000 0.000000
2608.000000 0.000000
2640.000000 0.000000
2672.000000 0.000000
2704.000000 0.000000
2736.000000 0.000000
2768.000000 0.000000
2800.000000 0.000000
2832.000000 0.000000
2864.000000 0.000000
2896.000000 0.000000
2928.000000 0.000000
2960.000000 0.000000
2992.000000 0.000000
3024.000000 0.000000
3056.000000 0.000000
3088.000000 0.000000
3120.000000 0.000000
3152.000000 0.000000
3184.000000 0.000000
3216.000000 0.000000
3248.000000 0.000000
3280.000000 0.000000
3312.000000 0.000000
3344.000000 0.000000
3376.000000 0.000000
3408.000000 0.000000
3440.000000 0.000000
3472.000000 0.000000
3504.000000 0.000000
3536.000000 0.000000
3568.000000 0.000000
3600.000000 0.000000
3632.000000 0.000000
3664.000000 0.000000
3696.000000 0.000000
3728.000000 0.000000
3760.000000 0.000000
3792.000000 0.000000
3824.000000 0.000000
3856.000000 0.000000
3888.000000 0.000000
3920.000000 0.000000
3952.000000 0.000000
3984.000000 0.000000
4016.000000 0.000000
4048.000000 0.000000
4080.000000 0.000000
4112.000000 0.000000
4144.000000 0.000000
4176.000000 0.000000
4208.000000 0.000000
4240.000000 0.000000
4272.000000 0.000000
4304.000000 0.000000
4336.000000 0.000000
4368.000000 0.000000
4400.000000 0.000000
4432.000000 0.000000
4464.000000 0.000000
4496.000000 0.000000
4528.000000 0.000000
4560.000000 0.000000
4592.000000 0.000000
4624.000000 0.000000
4656.000000 0.000000
4688.000000 0.000000
4720.000000 0.000000
4752.000000 0.000000
4784.000000 0.000000
4816.000000 0.000000
4848.000000 0.000000
4880.000000 0.000000
4912.000000 0.000000
4944.000000 0.000000
4976.000000 0.000000
5008.000000 0.000000
5040.000000 0.000000
5072.000000 0.000000
5104.000000 0.000000
5136.000000 0.000000
5168.000000 0.000000
5200.000000 0.000000
5232.000000 0.000000
5264.000000 0.000000
5296.000000 0.000000
5328.000000 0.000000
5360.000000 0.000000
5392.000000 0.000000
5424.000000 0.000000
5456.000000 0.000000
5488.000000 0.000000
5520.000000 0.000000
5552.000000 0.000000
5584.000000 0.000000
5616.000000 0.000000
5648.000000 0.000000
5680.000000 0.000000
5712.000000 0.000000
5744.000000 0.000000
5776.000000 0.000000
5808.000000 0.000000
5840.000000 0.000000
5872.000000 0.000000
5904.000000 0.000000
5936.000000 0.000000
5968.000000 0.000000
6000.000000 0.000000
6032.000000 0.000000
6064.000000 0.000000
6096.000000 0.000000
6128.000000 0.000000
6160.000000 0.000000
6192.000000 0.000000
6224.000000 0.000000
6256.000000 0.000000
6288.000000 0.000000
6320.000000 0.000000
6352.000000 0.000000
6384.000000 0.000000
6416.000000 0.000000
6448.000000 0.000000
6480.000000 0.000000
6512.000000 0.000000
6544.000000 0.000000
6576.000000 0.000000
6608.000000 0.000000
6640.000000 0.000000
6672.000000 0.000000
6704.000000 0.000000
6736.000000 0.000000
6768.000000 0.000000
6800.000000 0.000000
6832.000000 0.000000
6864.000000 0.000000
6896.000000 0.000000
6928.000000 0.000000
6960.000000 0.000000
6992.000000 0.000000
7024.000000 0.000000
7056.000000 0.000000
7088.000000 0.000000
7120.000000 0.000000
7152.000000 0.000000
7184.000000 0.000000
7216.000000 0.000000
7248.000000 0.000000
7280.000000 0.000000
7312.000000 0.000000
7344.000000 0.000000
7376.000000 0.000000
7408.000000 0.000000
7440.000000 0.000000
7472.000000 0.000000
7504.000000 0.000000
7536.000000 0.000000
7568.000000 0.000000
7600.000000 0.000000
7632.000000 0.000000
7664.000000 0.000000
7696.000000 0.000000
7728.000000 0.000000
7760.000000 0.000000
7792.000000 0.000000
7824.000000 0.000000
7856.000000 0.000000
7888.000000 0.000000
7920.000000 0.000000
7952.000000 0.000000
7984.000000 0.000000
8016.000000 0.000000
8048.000000 0.000000
8080.000000 0.000000
8112.000000 0.000000
8144.000000 0.000000
8176.000000 0.000000
8208.000000 0.000000
8240.000000 0.000000
8272.000000 0.000000
8304.000000 0.000000
8336.000000 0.000000
8368.000000 0.000000
8400.000000 0.000000
8432.000000 0.000000
8464.000000 0.000000
8496.000000 0.000000
8528.000000 0.000000
8560.000000 0.000000
8592.000000 0.000000
8624.000000 0.000000
8656.000000 0.000000
8688.000000 0.000000
8720.000000 0.000000
8752.000000 0.000000
8784.000000 0.000000
8816.000000 0.000000
8848.000000 0.000000
8880.000000 0.000000
8912.000000 0.000000
8944.000000 0.000000
8976.000000 0.000000
9008.000000 0.000000
9040.000000 0.000000
9072.000000 0.000000
9104.000000 0.000000
9136.000000 0.000000
9168.000000 0.000000
9200.000000 0.000000
9232.000000 0.000000
9264.000000 0.000000
9296.000000 0.000000
9328.000000 0.000000
9360.000000 0.000000
9392.000000 0.000000
9424.000000 0.000000
9456.000000 0.000000
9488.000000 0.000000
9520.000000 0.000000
9552.000000 0.000000
9584.000000 0.000000
9616.000000 0.000000
9648.000000 0.000000
9680.000000 0.000000
9712.000000 0.000000
9744.000000 0.000000
9776.000000 0.000000
9808.000000 0.000000
9840.000000 0.000000
9872.000000 0.000000
9904.000000 0.000000
9936.000000 0.000000
9968.000000 0.000000
10000.000000 0.000000
10032.000000 0.000000
10064.000000 0.000000
10096.000000 0.000000
10128.000000 0.000000
10160.000000 0.000000
10192.000000 0.000000
10224.000000 0.000000
10256.000000 0.000000
10288.000000 0.000000
10320.000000 0.000000
10352.000000 0.000000
10384.000000 0.000000
10416.000000 0.000000
10448.000000 0.000000
10480.000000 0.000000
10512.000000 0.000000
10544.000000 0.000000
10576.000000 0.000000
10608.000000 0.000000
10640.000000 0.000000
10672.000000 0.000000
10704.000000 0.000000
10736.000000 0.000000
10768.000000 0.000000
10800.000000 0.000000
10832.000000 0.000000
10864.000000 0.000000
10896.000000 0.000000
10928.000000 0.000000
10960.000000 0.000000
10992.000000 0.000000
11024.000000 0.000000
11056.000000 0.000000
11088.000000 0.000000
11120.000000 0.000000
11152.000000 0.000000
11184.000000 0.000000
11216.000000 0.000000
11248.000000 0.000000
11280.000000 0.000000
11312.000000 0.000000
11344.000000 0.000000
11376.000000 0.000000
11408.000000 0.000000
11440.000000 0.000000
11472.000000 0.000000
11504.000000 0.000000
11536.000000 0.000000
11568.000000 0.000000
11600.000000 0.000000
11632.000000 0.000000
11664.000000 0.000000
11696.000000 0.000000
11728.000000 0.000000
11760.000000 0.000000
11792.000000 0.000000
11824.000000 0.000000
11856.000000 0.000000
11888.000000 0.000000
11920.000000 0.000000
11952.000000 0.000000
11984.000000 0.000000
12016.000000 0.000000
12048.000000 0.000000
12080.000000 0.000000
12112.000000 0.000000
12144.000000 0.000000
12176.000000 0.000000
12208.000000 0.000000
12240.000000 0.000000
12272.000000 0.000000
12304.000000 0.000000
12336.000000 0.000000
12368.000000 0.000000
12400.000000 0.000000
12432.000000 0.000000
12464.000000 0.000000
12496.000000 0.000000
12528.000000 0.000000
12560.000000 0.000000
12592.000000 0.000000
12624.000000 0.000000
12656.000000 0.000000
12688.000000 0.000000
12720.000000 0.000000
12752.000000 0.000000
12784.000000 0.000000
12816.000000 0.000000
12848.000000 0.000000
12880.000000 0.000000
12912.000000 0.000000
12944.000000 0.000000
12976.000000 0.000000
13008.000000 0.000000
13040.000000 0.000000
13072.000000 0.000000
13104.000000 0.000000
13136.000000 0.000000
13168.000000 0.000000
13200.000000 0.000000
13232.000000 0.000000
13264.000000 0.000000
13296.000000 0.000000
13328.000000 0.000000
13360.000000 0.000000
13392.000000 0.000000
13424.000000 0.000000
13456.000000 0.000000
13488.000000 0.000000
13520.000000 0.000000
13552.000000 0.000000
13584.000000 0.000000
13616.000000 0.000000
13648.000000 0.000000
13680.000000 0.000000
13712.000000 0.000000
13744.000000 0.000000
13776.000000 0.000000
13808.000000 0.000000
13840.000000 0.000000
13872.000000 0.000000
13904.000000 0.000000
13936.000000 0.000000
13968.000000 0.000000
14000.000000 0.000000
14032.000000 0.000000
14064.000000 0.000000
14096.000000 0.000000
14128.000000 0.000000
14160.000000 0.000000
14192.000000 0.000000
14224.000000 0.000000
14256.000000 0.000000
14288.000000 0.000000
14320.000000 0.000000
14352.000000 0.000000
14384.000000 0.000000
14416.000000 0.000000
14448.000000 0.000000
14480.000000 0.000000
14512.000000 0.000000
14544.000000 0.000000
14576.000000 0.000000
14608.000000 0.000000
14640.000000 0.000000
14672.000000 0.000000
14704.000000 0.000000
14736.000000 0.000000
14768.000000 0.000000
14800.000000 0.000000
14832.000000 0.000000
14864.000000 0.000000
14896.000000 0.000000
14928.000000 0.000000
14960.000000 0.000000
14992.000000 0.000000
15024.000000 0.000000
15056.000000 0.000000
15088.000000 0.000000
15120.000000 0.000000
15152.000000 0.000000
15184.000000 0.000000
15216.000000 0.000000
15248.000000 0.000000
15280.000000 0.000000
15312.000000 0.000000
15344.000000 0.000000
15376.000000 0.000000
15408.000000 0.000000
15440.000000 0.000000
15472.000000 0.000000
15504.000000 0.000000
15536.000000 0.000000
15568.000000 0.000000
15600.000000 0.000000
15632.000000 0.000000
15664.000000 0.000000
15696.000000 0.000000
15728.000000 0.000000
15760.000000 0.000000
15792.000000 0.000000
15824.000000 0.000000
15856.000000 0.000000
15888.000000 0.000000
15920.000000 0.000001
15952.000000 0.000001
15984.000000 0.000001
16016.000000 0.000001
16048.000000 0.000001
16080.000000 0.000001
16112.000000 0.000001
16144.000000 0.000001
16176.000000 0.000001
16208.000000 0.000001
16240.000000 0.000001
16272.000000 0.000001
16304.000000 0.000001
16336.000000 0.000001
16368.000000 0.000001
16400.000000 0.000001
16432.000000 0.000001
16464.000000 0.000001
16496.000000 0.000002
16528.000000 0.000002
16560.000000 0.000002
16592.000000 0.000002
16624.000000 0.000002
16656.000000 0.000002
16688.000000 0.000002
16720.000000 0.000002
16752.000000 0.000002
16784.000000 0.000003
16816.000000 0.000003
16848.000000 0.000003
16880.000000 0.000003
16912.000000 0.000003
16944.000000 0.000003
16976.000000 0.000003
17008.000000 0.000004
17040.000000 0.000004
17072.000000 0.000004
17104.000000 0.000004
17136.000000 0.000005
17168.000000 0.000005
17200.000000 0.000005
17232.000000 0.000005
17264.000000 0.000006
17296.000000 0.000006
17328.000000 0.000006
17360.000000 0.000006
17392.000000 0.000007
17424.000000 0.000007
17456.000000 0.000007
17488.000000 0.000008
17520.000000 0.000008
17552.000000 0.000009
17584.000000 0.000009
17616.000000 0.000010
17648.000000 0.000010
17680.000000 0.000010
17712.000000 0.000011
17744.000000 0.000011
17776.000000 0.000012
17808.000000 0.000013
17840.000000 0.000013
17872.000000 0.000014
17904.000000 0.000014
17936.000000 0.000015
17968.000000 0.000016
18000.000000 0.000016
18032.000000 0.000017
18064.000000 0.000018
18096.000000 0.000019
18128.000000 0.000020
18160.000000 0.000020
18192.000000 0.000021
18224.000000 0.000022
18256.000000 0.000023
18288.000000 0.000024
18320.000000 0.000025
18352.000000 0.000026
18384.000000 0.000027
18416.000000 0.000028
18448.000000 0.000029
18480.000000 0.000031
18512.000000 0.000032
18544.000000 0.000033
18576.000000 0.000034
18608.000000 0.000036
18640.000000 0.000037
18672.000000 0.000039
18704.000000 0.000040
18736.000000 0.000042
18768.000000 0.000043
18800.000000 0.000045
18832.000000 0.000046
18864.000000 0.000048
18896.000000 0.000050
18928.000000 0.000052
18960.000000 0.000054
18992.000000 0.000056
19024.000000 0.000058
19056.000000 0.000060
19088.000000 0.000062
19120.000000 0.000064
19152.000000 0.000066
19184.000000 0.000068
19216.000000 0.000070
19248.000000 0.000073
19280.000000 0.000075
19312.000000 0.000078
19344.000000 0.000080
19376.000000 0.000083
19408.000000 0.000085
19440.000000 0.000088
19472.000000 0.000091
19504.000000 0.000094
19536.000000 0.000096
19568.000000 0.000099
19600.000000 0.000102
19632.000000 0.000105
19664.000000 0.000108
19696.000000 0.000112
19728.000000 0.000115
19760.000000 0.000118
19792.000000 0.000121
19824.000000 0.000125
19856.000000 0.000128
19888.000000 0.000132
19920.000000 0.000135
19952.000000 0.000139
19984.000000 0.000143
20016.000000 0.000146
20048.000000 0.000150
20080.000000 0.000154
20112.000000 0.000158
20144.000000 0.000162
20176.000000 0.000166
20208.000000 0.000170
20240.000000 0.000174
20272.000000 0.000178
20304.000000 0.000182
20336.000000 0.000186
20368.000000 0.000191
20400.000000 0.000195
20432.000000 0.000199
20464.000000 0.000204
20496.000000 0.000208
20528.000000 0.000212
20560.000000 0.000217
20592.000000 0.000221
20624.000000 0.000226
20656.000000 0.000230
20688.000000 0.000235
20720.000000 0.000240
20752.000000 0.000244
20784.000000 0.000249
20816.000000 0.000253
20848.000000 0.000258
20880.000000 0.000263
20912.000000 0.000267
20944.000000 0.000272
20976.000000 0.000277
21008.000000 0.000281
21040.000000 0.000286
21072.000000 0.000291
21104.000000 0.000295
21136.000000 0.000300
21168.000000 0.000305
21200.000000 0.000309
21232.000000 0.000314
21264.000000 0.000318
21296.000000 0.000323
21328.000000 0.000327
21360.000000 0.000332
21392.000000 0.000336
21424.000000 0.000340
21456.000000 0.000345
21488.000000 0.000349
21520.000000 0.000353
21552.000000 0.000357
21584.000000 0.000361
21616.000000 0.000365
21648.000000 0.000369
21680.000000 0.000373
21712.000000 0.000377
21744.000000 0.000381
21776.000000 0.000384
21808.000000 0.000388
21840.000000 0.000391
21872.000000 0.000395
21904.000000 0.000398
21936.000000 0.000401
21968.000000 0.000404
22000.000000 0.000407
22032.000000 0.000410
22064.000000 0.000413
22096.000000 0.000416
22128.000000 0.000418
22160.000000 0.000421
22192.000000 0.000423
22224.000000 0.000426
22256.000000 0.000428
22288.000000 0.000430
22320.000000 0.000431
22352.000000 0.000433
22384.000000 0.000435
22416.000000 0.000436
22448.000000 0.000438
22480.000000 0.000439
22512.000000 0.000440
22544.000000 0.000441
22576.000000 0.000442
22608.000000 0.000442
22640.000000 0.000443
22672.000000 0.000443
22704.000000 0.000444
22736.000000 0.000444
22768.000000 0.000444
22800.000000 0.000444
22832.000000 0.000443
22864.000000 0.000443
22896.000000 0.000442
22928.000000 0.000442
22960.000000 0.000441
22992.000000 0.000440
23024.000000 0.000439
23056.000000 0.000437
23088.000000 0.000436
23120.000000 0.000434
23152.000000 0.000433
23184.000000 0.000431
23216.000000 0.000429
23248.000000 0.000427
23280.000000 0.000425
23312.000000 0.000423
23344.000000 0.000420
23376.000000 0.000418
23408.000000 0.000415
23440.000000 0.000412
23472.000000 0.000409
23504.000000 0.000406
23536.000000 0.000403
23568.000000 0.000400
23600.000000 0.000397
23632.000000 0.000393
23664.000000 0.000390
23696.000000 0.000386
23728.000000 0.000382
23760.000000 0.000378
23792.000000 0.000375
23824.000000 0.000371
23856.000000 0.000367
23888.000000 0.000362
23920.000000 0.000358
23952.000000 0.000354
23984.000000 0.000350
24016.000000 0.000345
24048.000000 0.000341
24080.000000 0.000336
24112.000000 0.000332
24144.000000 0.000327
24176.000000 0.000322
24208.000000 0.000318
24240.000000 0.000313
24272.000000 0.000308
24304.000000 0.000303
24336.000000 0.000298
24368.000000 0.000294
24400.000000 0.000289
24432.000000 0.000284
24464.000000 0.000279
24496.000000 0.000274
24528.000000 0.000269
24560.000000 0.000264
24592.000000 0.000259
24624.000000 0.000254
24656.000000 0.000249
24688.000000 0.000245
24720.000000 0.000240
24752.000000 0.000235
24784.000000 0.000230
24816.000000 0.000225
24848.000000 0.000220
24880.000000 0.000216
24912.000000 0.000211
24944.000000 0.000206
24976.000000 0.000201
25008.000000 0.000197
25040.000000 0.000192
25072.000000 0.000188
25104.000000 0.000183
25136.000000 0.000179
25168.000000 0.000174
25200.000000 0.000170
25232.000000 0.000165
25264.000000 0.000161
25296.000000 0.000157
25328.000000 0.000153
25360.000000 0.000149
25392.000000 0.000145
25424.000000 0.000141
25456.000000 0.000137
25488.000000 0.000133
25520.000000 0.000129
25552.000000 0.000125
25584.000000 0.000121
25616.000000 0.000118
25648.000000 0.000114
25680.000000 0.000111
25712.000000 0.000107
25744.000000 0.000104
25776.000000 0.000101
25808.000000 0.000098
25840.000000 0.000094
25872.000000 0.000091
25904.000000 0.000088
25936.000000 0.000085
25968.000000 0.000082
26000.000000 0.000080
26032.000000 0.000077
26064.000000 0.000074
26096.000000 0.000072
26128.000000 0.000069
26160.000000 0.000067
26192.000000 0.000064
26224.000000 0.000062
26256.000000 0.000059
26288.000000 0.000057
26320.000000 0.000055
26352.000000 0.000053
26384.000000 0.000051
26416.000000 0.000049
26448.000000 0.000047
26480.000000 0.000045
26512.000000 0.000043
26544.000000 0.000042
26576.000000 0.000040
26608.000000 0.000038
26640.000000 0.000037
26672.000000 0.000035
26704.000000 0.000034
26736.000000 0.000032
26768.000000 0.000031
26800.000000 0.000029
26832.000000 0.000028
26864.000000 0.000027
26896.000000 0.000026
26928.000000 0.000025
26960.000000 0.000023
26992.000000 0.000022
27024.000000 0.000021
27056.000000 0.000020
27088.000000 0.000019
27120.000000 0.000018
27152.000000 0.000018
27184.000000 0.000017
27216.000000 0.000016
27248.000000 0.000015
27280.000000 0.000014
27312.000000 0.000014
27344.000000 0.000013
27376.000000 0.000012
27408.000000 0.000012
27440.000000 0.000011
27472.000000 0.000010
27504.000000 0.000010
27536.000000 0.000009
27568.000000 0.000009
27600.000000 0.000008
27632.000000 0.000008
27664.000000 0.000008
27696.000000 0.000007
27728.000000 0.000007
27760.000000 0.000006
27792.000000 0.000006
27824.000000 0.000006
27856.000000 0.000005
27888.000000 0.000005
27920.000000 0.000005
27952.000000 0.000004
27984.000000 0.000004
28016.000000 0.000004
28048.000000 0.000004
28080.000000 0.000004
28112.000000 0.000003
28144.000000 0.000003
28176.000000 0.000003
28208.000000 0.000003
28240.000000 0.000003
28272.000000 0.000002
28304.000000 0.000002
28336.000000 0.000002
28368.000000 0.000002
28400.000000 0.000002
28432.000000 0.000002
28464.000000 0.000002
28496.000000 0.000002
28528.000000 0.000001
28560.000000 0.000001
28592.000000 0.000001
28624.000000 0.000001
28656.000000 0.000001
28688.000000 0.000001
28720.000000 0.000001
28752.000000 0.000001
28784.000000 0.000001
28816.000000 0.000001
28848.000000 0.000001
28880.000000 0.000001
28912.000000 0.000001
28944.000000 0.000001
28976.000000 0.000001
29008.000000 0.000000
29040.000000 0.000000
29072.000000 0.000000
29104.000000 0.000000
29136.000000 0.000000
29168.000000 0.000000
29200.000000 0.000000
29232.000000 0.000000
29264.000000 0.000000
29296.000000 0.000000
29328.000000 0.000000
29360.000000 0.000000
29392.000000 0.000000
29424.000000 0.000000
29456.000000 0.000000
29488.000000 0.000000
29520.000000 0.000000
29552.000000 0.000000
29584.000000 0.000000
29616.000000 0.000000
29648.000000 0.000000
29680.000000 0.000000
29712.000000 0.000000
29744.000000 0.000000
29776.000000 0.000000
29808.000000 0.000000
29840.000000 0.000000
29872.000000 0.000000
29904.000000 0.000000
29936.000000 0.000000
29968.000000 0.000000
30000.000000 0.000000
30032.000000 0.000000
30064.000000 0.000000
30096.000000 0.000000
30128.000000 0.000000
30160.000000 0.000000
30192.000000 0.000000
30224.000000 0.000000
30256.000000 0.000000
30288.000000 0.000000
30320.000000 0.000000
30352.000000 0.000000
30384.000000 0.000000
30416.000000 0.000000
30448.000000 0.000000
30480.000000 0.000000
30512.000000 0.000000
30544.000000 0.000000
30576.000000 0.000000
30608.000000 0.000000
30640.000000 0.000000
30672.000000 0.000000
30704.000000 0.000000
30736.000000 0.000000
30768.000000 0.000000
30800.000000 0.000000
30832.000000 0.000000
30864.000000 0.000000
30896.000000 0.000000
30928.000000 0.000000
30960.000000 0.000000
30992.000000 0.000000
31024.000000 0.000000
31056.000000 0.000000
31088.000000 0.000000
31120.000000 0.000000
31152.000000 0.000000
31184.000000 0.000000
31216.000000 0.000000
31248.000000 0.000000
31280.000000 0.000000
31312.000000 0.000000
31344.000000 0.000000
31376.000000 0.000000
31408.000000 0.000000
31440.000000 0.000000
31472.000000 0.000000
31504.000000 0.000000
31536.000000 0.000000
31568.000000 0.000000
31600.000000 0.000000
31632.000000 0.000000
31664.000000 0.000000
31696.000000 0.000000
31728.000000 0.000000
31760.000000 0.000000
31792.000000 0.000000
31824.000000 0.000000
31856.000000 0.000000
31888.000000 0.000000
31920.000000 0.000000
31952.000000 0.000000
31984.000000 0.000000
32016.000000 0.000000
32048.000000 0.000000
32080.000000 0.000000
32112.000000 0.000000
32144.000000 0.000000
32176.000000 0.000000
32208.000000 0.000000
32240.000000 0.000000
32272.000000 0.000000
32304.000000 0.000000
32336.000000 0.000000
32368.000000 0.000000
32400.000000 0.000000
32432.000000 0.000000
32464.000000 0.000000
32496.000000 0.000000
32528.000000 0.000000
32560.000000 0.000000
32592.000000 0.000000
32624.000000 0.000000
32656.000000 0.000000
32688.000000 0.000000
32720.000000 0.000000
32752.000000 0.000000
32784.000000 0.000000
32816.000000 0.000000
32848.000000 0.000000
32880.000000 0.000000
32912.000000 0.000000
32944.000000 0.000000
32976.000000 0.000000
33008.000000 0.000000
33040.000000 0.000000
33072.000000 0.000000
33104.000000 0.000000
33136.000000 0.000000
33168.000000 0.000000
33200.000000 0.000000
33232.000000 0.000000
33264.000000 0.000000
33296.000000 0.000000
33328.000000 0.000000
33360.000000 0.000000
33392.000000 0.000000
33424.000000 0.000000
33456.000000 0.000000
33488.000000 0.000000
33520.000000 0.000000
33552.000000 0.000000
33584.000000 0.000000
33616.000000 0.000000
33648.000000 0.000000
33680.000000 0.000000
33712.000000 0.000000
33744.000000 0.000000
33776.000000 0.000000
33808.000000 0.000000
33840.000000 0.000000
33872.000000 0.000000
33904.000000 0.000000
33936.000000 0.000000
33968.000000 0.000000
34000.000000 0.000000
34032.000000 0.000000
34064.000000 0.000000
34096.000000 0.000000
34128.000000 0.000000
34160.000000 0.000000
34192.000000 0.000000
34224.000000 0.000000
34256.000000 0.000000
34288.000000 0.000000
34320.000000 0.000000
34352.000000 0.000000
34384.000000 0.000000
34416.000000 0.000000
34448.000000 0.000000
34480.000000 0.000000
34512.000000 0.000000
34544.000000 0.000000
34576.000000 0.000000
34608.000000 0.000000
34640.000000 0.000000
34672.000000 0.000000
34704.000000 0.000000
34736.000000 0.000000
34768.000000 0.000000
34800.000000 0.000000
34832.000000 0.000000
34864.000000 0.000000
34896.000000 0.000000
34928.000000 0.000000
34960.000000 0.000000
34992.000000 0.000000
35024.000000 0.000000
35056.000000 0.000000
35088.000000 0.000000
35120.000000 0.000000
35152.000000 0.000000
35184.000000 0.000000
35216.000000 0.000000
35248.000000 0.000000
35280.000000 0.000000
35312.000000 0.000000
35344.000000 0.000000
35376.000000 0.000000
35408.000000 0.000000
35440.000000 0.000000
35472.000000 0.000000
35504.000000 0.000000
35536.000000 0.000000
35568.000000 0.000000
35600.000000 0.000000
35632.000000 0.000000
35664.000000 0.000000
35696.000000 0.000000
35728.000000 0.000000
35760.000000 0.000000
35792.000000 0.000000
35824.000000 0.000000
35856.000000 0.000000
35888.000000 0.000000
35920.000000 0.000000
35952.000000 0.000000
35984.000000 0.000000
36016.000000 0.000000
36048.000000 0.000000
36080.000000 0.000000
36112.000000 0.000000
36144.000000 0.000000
36176.000000 0.000000
36208.000000 0.000000
36240.000000 0.000000
36272.000000 0.000000
36304.000000 0.000000
36336.000000 0.000000
36368.000000 0.000000
36400.000000 0.000000
36432.000000 0.000000
36464.000000 0.000000
36496.000000 0.000000
36528.000000 0.000000
36560.000000 0.000000
36592.000000 0.000000
36624.000000 0.000000
36656.000000 0.000000
36688.000000 0.000000
36720.000000 0.000000
36752.000000 0.000000
36784.000000 0.000000
36816.000000 0.000000
36848.000000 0.000000
36880.000000 0.000000
36912.000000 0.000000
36944.000000 0.000000
36976.000000 0.000000
37008.000000 0.000000
37040.000000 0.000000
37072.000000 0.000000
37104.000000 0.000000
37136.000000 0.000000
37168.000000 0.000000
37200.000000 0.000000
37232.000000 0.000000
37264.000000 0.000000
37296.000000 0.000000
37328.000000 0.000000
37360.000000 0.000000
37392.000000 0.000000
37424.000000 0.000000
37456.000000 0.000000
37488.000000 0.000000
37520.000000 0.000000
37552.000000 0.000000
37584.000000 0.000000
37616.000000 0.000000
37648.000000 0.000000
37680.000000 0.000000
37712.000000 0.000000
37744.000000 0.000000
37776.000000 0.000000
37808.000000 0.000000
37840.000000 0.000000
37872.000000 0.000000
37904.000000 0.000000
37936.000000 0.000000
37968.000000 0.000000
38000.000000 0.000000
38032.000000 0.000000
38064.000000 0.000000
38096.000000 0.000000
38128.000000 0.000000
38160.000000 0.000000
38192.000000 0.000000
38224.000000 0.000000
38256.000000 0.000000
38288.000000 0.000000
38320.000000 0.000000
38352.000000 0.000000
38384.000000 0.000000
38416.000000 0.000000
38448.000000 0.000000
38480.000000 0.000000
38512.000000 0.000000
38544.000000 0.000000
38576.000000 0.000000
38608.000000 0.000000
38640.000000 0.000000
38672.000000 0.000000
38704.000000 0.000000
38736.000000 0.000000
38768.000000 0.000000
38800.000000 0.000000
38832.000000 0.000000
38864.000000 0.000000
38896.000000 0.000000
38928.000000 0.000000
38960.000000 0.000000
38992.000000 0.000000
39024.000000 0.000000
39056.000000 0.000000
39088.000000 0.000000
39120.000000 0.000000
39152.000000 0.000000
39184.000000 0.000000
39216.000000 0.000000
39248.000000 0.000000
39280.000000 0.000000
39312.000000 0.000000
39344.000000 0.000000
39376.000000 0.000000
39408.000000 0.000000
39440.000000 0.000000
39472.000000 0.000000
39504.000000 0.000000
39536.000000 0.000000
39568.000000 0.000000
39600.000000 0.000000
39632.000000 0.000000
39664.000000 0.000000
39696.000000 0.000000
39728.000000 0.000000
39760.000000 0.000000
39792.000000 0.000000
39824.000000 0.000000
39856.000000 0.000000
39888.000000 0.000000
39920.000000 0.000000
39952.000000 0.000000
39984.000000 0.000000
40016.000000 0.000000
40048.000000 0.000000
40080.000000 0.000000
40112.000000 0.000000
40144.000000 0.000000
40176.000000 0.000000
40208.000000 0.000000
40240.000000 0.000000
40272.000000 0.000000
40304.000000 0.000000
40336.000000 0.000000
40368.000000 0.000000


==> plot_total30_asy.txt <==
total30  count   
0.000000 0.000000
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000001
28.000000 0.000001
29.000000 0.000001
30.000000 0.000001
31.000000 0.000001
32.000000 0.000001
33.000000 0.000001
34.000000 0.000001
35.000000 0.000001
36.000000 0.000001
37.000000 0.000001
38.000000 0.000001
39.000000 0.000001
40.000000 0.000001
41.000000 0.000001
42.000000 0.000001
43.000000 0.000001
44.000000 0.000001
45.000000 0.000001
46.000000 0.000001
47.000000 0.000001
48.000000 0.000001
49.000000 0.000001
50.000000 0.000001
51.000000 0.000001
52.000000 0.000001
53.000000 0.000001
54.000000 0.000001
55.000000 0.000002
56.000000 0.000002
57.000000 0.000002
58.000000 0.000002
59.000000 0.000002
60.000000 0.000002
61.000000 0.000002
62.000000 0.000002
63.000000 0.000002
64.000000 0.000002
65.000000 0.000002
66.000000 0.000002
67.000000 0.000002
68.000000 0.000003
69.000000 0.000003
70.000000 0.000003
71.000000 0.000003
72.000000 0.000003
73.000000 0.000003
74.000000 0.000003
75.000000 0.000003
76.000000 0.000003
77.000000 0.000003
78.000000 0.000004
79.000000 0.000004
80.000000 0.000004
81.000000 0.000004
82.000000 0.000004
83.000000 0.000004
84.000000 0.000005
85.000000 0.000005
86.000000 0.000005
87.000000 0.000005
88.000000 0.000005
89.000000 0.000005
90.000000 0.000006
91.000000 0.000006
92.000000 0.000006
93.000000 0.000006
94.000000 0.000006
95.000000 0.000007
96.000000 0.000007
97.000000 0.000007
98.000000 0.000007
99.000000 0.000008
100.000000 0.000008
101.000000 0.000008
102.000000 0.000008
103.000000 0.000009
104.000000 0.000009
105.000000 0.000009
106.000000 0.000010
107.000000 0.000010
108.000000 0.000010
109.000000 0.000011
110.000000 0.000011
111.000000 0.000012
112.000000 0.000012
113.000000 0.000012
114.000000 0.000013
115.000000 0.000013
116.000000 0.000014
117.000000 0.000014
118.000000 0.000015
119.000000 0.000015
120.000000 0.000016
121.000000 0.000016
122.000000 0.000017
123.000000 0.000017
124.000000 0.000018
125.000000 0.000018
126.000000 0.000019
127.000000 0.000019
128.000000 0.000020
129.000000 0.000021
130.000000 0.000021
131.000000 0.000022
132.000000 0.000023
133.000000 0.000024
134.000000 0.000024
135.000000 0.000025
136.000000 0.000026
137.000000 0.000027
138.000000 0.000028
139.000000 0.000028
140.000000 0.000029
141.000000 0.000030
142.000000 0.000031
143.000000 0.000032
144.000000 0.000033
145.000000 0.000034
146.000000 0.000035
147.000000 0.000036
148.000000 0.000038
149.000000 0.000039
150.000000 0.000040
151.000000 0.000041
152.000000 0.000042
153.000000 0.000044
154.000000 0.000045
155.000000 0.000046
156.000000 0.000048
157.000000 0.000049
158.000000 0.000051
159.000000 0.000052
160.000000 0.000054
161.000000 0.000055
162.000000 0.000057
163.000000 0.000059
164.000000 0.000060
165.000000 0.000062
166.000000 0.000064
167.000000 0.000066
168.000000 0.000068
169.000000 0.000070
170.000000 0.000072
171.000000 0.000074
172.000000 0.000076
173.000000 0.000078
174.000000 0.000080
175.000000 0.000083
176.000000 0.000085
177.000000 0.000087
178.000000 0.000090
179.000000 0.000092
180.000000 0.000095
181.000000 0.000097
182.000000 0.000100
183.000000 0.000103
184.000000 0.000106
185.000000 0.000109
186.000000 0.000112
187.000000 0.000115
188.000000 0.000118
189.000000 0.000121
190.000000 0.000124
191.000000 0.000128
192.000000 0.000131
193.000000 0.000135
194.000000 0.000138
195.000000 0.000142
196.000000 0.000146
197.000000 0.000150
198.000000 0.000154
199.000000 0.000158
200.000000 0.000162
201.000000 0.000166
202.000000 0.000170
203.000000 0.000175
204.000000 0.000179
205.000000 0.000184
206.000000 0.000189
207.000000 0.000193
208.000000 0.000198
209.000000 0.000203
210.000000 0.000208
211.000000 0.000214
212.000000 0.000219
213.000000 0.000225
214.000000 0.000230
215.000000 0.000236
216.000000 0.000242
217.000000 0.000248
218.000000 0.000254
219.000000 0.000260
220.000000 0.000266
221.000000 0.000273
222.000000 0.000279
223.000000 0.000286
224.000000 0.000293
225.000000 0.000300
226.000000 0.000307
227.000000 0.000315
228.000000 0.000322
229.000000 0.000330
230.000000 0.000337
231.000000 0.000345
232.000000 0.000353
233.000000 0.000362
234.000000 0.000370
235.000000 0.000378
236.000000 0.000387
237.000000 0.000396
238.000000 0.000405
239.000000 0.000414
240.000000 0.000424
241.000000 0.000433
242.000000 0.000443
243.000000 0.000453
244.000000 0.000463
245.000000 0.000473
246.000000 0.000484
247.000000 0.000494
248.000000 0.000505
249.000000 0.000516
250.000000 0.000527
251.000000 0.000539
252.000000 0.000550
253.000000 0.000562
254.000000 0.000574
255.000000 0.000587
256.000000 0.000599
257.000000 0.000612
258.000000 0.000625
259.000000 0.000638
260.000000 0.000651
261.000000 0.000664
262.000000 0.000678
263.000000 0.000692
264.000000 0.000706
265.000000 0.000721
266.000000 0.000735
267.000000 0.000750
268.000000 0.000765
269.000000 0.000781
270.000000 0.000796
271.000000 0.000812
272.000000 0.000828
273.000000 0.000844
274.000000 0.000861
275.000000 0.000878
276.000000 0.000895
277.000000 0.000912
278.000000 0.000930
279.000000 0.000948
280.000000 0.000966
281.000000 0.000984
282.000000 0.001003
283.000000 0.001022
284.000000 0.001041
285.000000 0.001060
286.000000 0.001080
287.000000 0.001100
288.000000 0.001120
289.000000 0.001140
290.000000 0.001161
291.000000 0.001182
292.000000 0.001203
293.000000 0.001225
294.000000 0.001247
295.000000 0.001269
296.000000 0.001291
297.000000 0.001314
298.000000 0.001337
299.000000 0.001360
300.000000 0.001384
301.000000 0.001408
302.000000 0.001432
303.000000 0.001456
304.000000 0.001481
305.000000 0.001506
306.000000 0.001531
307.000000 0.001557
308.000000 0.001582
309.000000 0.001609
310.000000 0.001635
311.000000 0.001662
312.000000 0.001689
313.000000 0.001716
314.000000 0.001744
315.000000 0.001771
316.000000 0.001800
317.000000 0.001828
318.000000 0.001857
319.000000 0.001886
320.000000 0.001915
321.000000 0.001945
322.000000 0.001974
323.000000 0.002005
324.000000 0.002035
325.000000 0.002066
326.000000 0.002097
327.000000 0.002128
328.000000 0.002160
329.000000 0.002191
330.000000 0.002224
331.000000 0.002256
332.000000 0.002289
333.000000 0.002322
334.000000 0.002355
335.000000 0.002388
336.000000 0.002422
337.000000 0.002456
338.000000 0.002490
339.000000 0.002525
340.000000 0.002560
341.000000 0.002595
342.000000 0.002630
343.000000 0.002665
344.000000 0.002701
345.000000 0.002737
346.000000 0.002773
347.000000 0.002810
348.000000 0.002847
349.000000 0.002883
350.000000 0.002921
351.000000 0.002958
352.000000 0.002996
353.000000 0.003033
354.000000 0.003071
355.000000 0.003110
356.000000 0.003148
357.000000 0.003187
358.000000 0.003226
359.000000 0.003265
360.000000 0.003304
361.000000 0.003343
362.000000 0.003383
363.000000 0.003422
364.000000 0.003462
365.000000 0.003502
366.000000 0.003543
367.000000 0.003583
368.000000 0.003623
369.000000 0.003664
370.000000 0.003705
371.000000 0.003746
372.000000 0.003787
373.000000 0.003828
374.000000 0.003869
375.000000 0.003911
376.000000 0.003952
377.000000 0.003994
378.000000 0.004035
379.000000 0.004077
380.000000 0.004119
381.000000 0.004160
382.000000 0.004202
383.000000 0.004244
384.000000 0.004286
385.000000 0.004328
386.000000 0.004370
387.000000 0.004413
388.000000 0.004455
389.000000 0.004497
390.000000 0.004539
391.000000 0.004581
392.000000 0.004623
393.000000 0.004665
394.000000 0.004707
395.000000 0.004749
396.000000 0.004791
397.000000 0.004833
398.000000 0.004875
399.000000 0.004917
400.000000 0.004959
401.000000 0.005000
402.000000 0.005042
403.000000 0.005083
404.000000 0.005125
405.000000 0.005166
406.000000 0.005207
407.000000 0.005248
408.000000 0.005289
409.000000 0.005330
410.000000 0.005370
411.000000 0.005411
412.000000 0.005451
413.000000 0.005491
414.000000 0.005531
415.000000 0.005571
416.000000 0.005610
417.000000 0.005649
418.000000 0.005688
419.000000 0.005727
420.000000 0.005766
421.000000 0.005804
422.000000 0.005842
423.000000 0.005880
424.000000 0.005918
425.000000 0.005955
426.000000 0.005992
427.000000 0.006028
428.000000 0.006065
429.000000 0.006101
430.000000 0.006137
431.000000 0.006172
432.000000 0.006207
433.000000 0.006242
434.000000 0.006276
435.000000 0.006310
436.000000 0.006344
437.000000 0.006377
438.000000 0.006410
439.000000 0.006443
440.000000 0.006475
441.000000 0.006507
442.000000 0.006538
443.000000 0.006569
444.000000 0.006599
445.000000 0.006629
446.000000 0.006659
447.000000 0.006688
448.000000 0.006716
449.000000 0.006745
450.000000 0.006772
451.000000 0.006800
452.000000 0.006826
453.000000 0.006853
454.000000 0.006878
455.000000 0.006904
456.000000 0.006928
457.000000 0.006953
458.000000 0.006976
459.000000 0.007000
460.000000 0.007022
461.000000 0.007044
462.000000 0.007066
463.000000 0.007087
464.000000 0.007107
465.000000 0.007127
466.000000 0.007147
467.000000 0.007165
468.000000 0.007184
469.000000 0.007201
470.000000 0.007218
471.000000 0.007235
472.000000 0.007250
473.000000 0.007266
474.000000 0.007280
475.000000 0.007294
476.000000 0.007308
477.000000 0.007321
478.000000 0.007333
479.000000 0.007344
480.000000 0.007355
481.000000 0.007366
482.000000 0.007375
483.000000 0.007384
484.000000 0.007393
485.000000 0.007401
486.000000 0.007408
487.000000 0.007414
488.000000 0.007420
489.000000 0.007426
490.000000 0.007430
491.000000 0.007434
492.000000 0.007437
493.000000 0.007440
494.000000 0.007442
495.000000 0.007443
496.000000 0.007444
497.000000 0.007444
498.000000 0.007444
499.000000 0.007442
500.000000 0.007441
501.000000 0.007438
502.000000 0.007435
503.000000 0.007431
504.000000 0.007427
505.000000 0.007422
506.000000 0.007416
507.000000 0.007409
508.000000 0.007402
509.000000 0.007395
510.000000 0.007386
511.000000 0.007378
512.000000 0.007368
513.000000 0.007358
514.000000 0.007347
515.000000 0.007336
516.000000 0.007324
517.000000 0.007311
518.000000 0.007298
519.000000 0.007284
520.000000 0.007269
521.000000 0.007254
522.000000 0.007238
523.000000 0.007222
524.000000 0.007205
525.000000 0.007188
526.000000 0.007170
527.000000 0.007151
528.000000 0.007132
529.000000 0.007112
530.000000 0.007092
531.000000 0.007071
532.000000 0.007050
533.000000 0.007028
534.000000 0.007005
535.000000 0.006982
536.000000 0.006958
537.000000 0.006934
538.000000 0.006910
539.000000 0.006884
540.000000 0.006859
541.000000 0.006833
542.000000 0.006806
543.000000 0.006779
544.000000 0.006751
545.000000 0.006723
546.000000 0.006695
547.000000 0.006666
548.000000 0.006636
549.000000 0.006606
550.000000 0.006576
551.000000 0.006545
552.000000 0.006514
553.000000 0.006482
554.000000 0.006450
555.000000 0.006418
556.000000 0.006385
557.000000 0.006352
558.000000 0.006318
559.000000 0.006284
560.000000 0.006250
561.000000 0.006215
562.000000 0.006180
563.000000 0.006145
564.000000 0.006109
565.000000 0.006073
566.000000 0.006037
567.000000 0.006001
568.000000 0.005964
569.000000 0.005926
570.000000 0.005889
571.000000 0.005851
572.000000 0.005813
573.000000 0.005775
574.000000 0.005736
575.000000 0.005698
576.000000 0.005659
577.000000 0.005619
578.000000 0.005580
579.000000 0.005540
580.000000 0.005501
581.000000 0.005460
582.000000 0.005420
583.000000 0.005380
584.000000 0.005339
585.000000 0.005299
586.000000 0.005258
587.000000 0.005217
588.000000 0.005176
589.000000 0.005135
590.000000 0.005093
591.000000 0.005052
592.000000 0.005010
593.000000 0.004969
594.000000 0.004927
595.000000 0.004885
596.000000 0.004843
597.000000 0.004801
598.000000 0.004759
599.000000 0.004717
600.000000 0.004675
601.000000 0.004633
602.000000 0.004591
603.000000 0.004549
604.000000 0.004507
605.000000 0.004465
606.000000 0.004422
607.000000 0.004380
608.000000 0.004338
609.000000 0.004296
610.000000 0.004254
611.000000 0.004212
612.000000 0.004170
613.000000 0.004129
614.000000 0.004087
615.000000 0.004045
616.000000 0.004003
617.000000 0.003962
618.000000 0.003920
619.000000 0.003879
620.000000 0.003838
621.000000 0.003797
622.000000 0.003755
623.000000 0.003715
624.000000 0.003674
625.000000 0.003633
626.000000 0.003593
627.000000 0.003552
628.000000 0.003512
629.000000 0.003472
630.000000 0.003432
631.000000 0.003392
632.000000 0.003353
633.000000 0.003313
634.000000 0.003274
635.000000 0.003235
636.000000 0.003196
637.000000 0.003157
638.000000 0.003119
639.000000 0.003080
640.000000 0.003042
641.000000 0.003005
642.000000 0.002967
643.000000 0.002929
644.000000 0.002892
645.000000 0.002855
646.000000 0.002818
647.000000 0.002782
648.000000 0.002746
649.000000 0.002710
650.000000 0.002674
651.000000 0.002638
652.000000 0.002603
653.000000 0.002568
654.000000 0.002533
655.000000 0.002498
656.000000 0.002464
657.000000 0.002430
658.000000 0.002396
659.000000 0.002363
660.000000 0.002329
661.000000 0.002296
662.000000 0.002264
663.000000 0.002231
664.000000 0.002199
665.000000 0.002167
666.000000 0.002136
667.000000 0.002104
668.000000 0.002073
669.000000 0.002042
670.000000 0.002012
671.000000 0.001982
672.000000 0.001952
673.000000 0.001922
674.000000 0.001893
675.000000 0.001864
676.000000 0.001835
677.000000 0.001806
678.000000 0.001778
679.000000 0.001750
680.000000 0.001722
681.000000 0.001695
682.000000 0.001668
683.000000 0.001641
684.000000 0.001615
685.000000 0.001589
686.000000 0.001563
687.000000 0.001537
688.000000 0.001512
689.000000 0.001487
690.000000 0.001462
691.000000 0.001437
692.000000 0.001413
693.000000 0.001389
694.000000 0.001366
695.000000 0.001342
696.000000 0.001319
697.000000 0.001297
698.000000 0.001274
699.000000 0.001252
700.000000 0.001230
701.000000 0.001208
702.000000 0.001187
703.000000 0.001166
704.000000 0.001145
705.000000 0.001125
706.000000 0.001104
707.000000 0.001084
708.000000 0.001065
709.000000 0.001045
710.000000 0.001026
711.000000 0.001007
712.000000 0.000988
713.000000 0.000970
714.000000 0.000952
715.000000 0.000934
716.000000 0.000916
717.000000 0.000899
718.000000 0.000882
719.000000 0.000865
720.000000 0.000848
721.000000 0.000832
722.000000 0.000816
723.000000 0.000800
724.000000 0.000784
725.000000 0.000769
726.000000 0.000754
727.000000 0.000739
728.000000 0.000724
729.000000 0.000710
730.000000 0.000695
731.000000 0.000681
732.000000 0.000668
733.000000 0.000654
734.000000 0.000641
735.000000 0.000628
736.000000 0.000615
737.000000 0.000602
738.000000 0.000589
739.000000 0.000577
740.000000 0.000565
741.000000 0.000553
742.000000 0.000542
743.000000 0.000530
744.000000 0.000519
745.000000 0.000508
746.000000 0.000497
747.000000 0.000486
748.000000 0.000476
749.000000 0.000465
750.000000 0.000455
751.000000 0.000445
752.000000 0.000436
753.000000 0.000426
754.000000 0.000416
755.000000 0.000407
756.000000 0.000398
757.000000 0.000389
758.000000 0.000381
759.000000 0.000372
760.000000 0.000364
761.000000 0.000355
762.000000 0.000347
763.000000 0.000339
764.000000 0.000331
765.000000 0.000324
766.000000 0.000316
767.000000 0.000309
768.000000 0.000302
769.000000 0.000295
770.000000 0.000288
771.000000 0.000281
772.000000 0.000274
773.000000 0.000268
774.000000 0.000261
775.000000 0.000255
776.000000 0.000249
777.000000 0.000243
778.000000 0.000237
779.000000 0.000231
780.000000 0.000226
781.000000 0.000220
782.000000 0.000215
783.000000 0.000210
784.000000 0.000204
785.000000 0.000199
786.000000 0.000194
787.000000 0.000190
788.000000 0.000185
789.000000 0.000180
790.000000 0.000176
791.000000 0.000171
792.000000 0.000167
793.000000 0.000163
794.000000 0.000159
795.000000 0.000154
796.000000 0.000151
797.000000 0.000147
798.000000 0.000143
799.000000 0.000139
800.000000 0.000136
801.000000 0.000132
802.000000 0.000129
803.000000 0.000125
804.000000 0.000122
805.000000 0.000119
806.000000 0.000115
807.000000 0.000112
808.000000 0.000109
809.000000 0.000106
810.000000 0.000104
811.000000 0.000101
812.000000 0.000098
813.000000 0.000095
814.000000 0.000093
815.000000 0.000090
816.000000 0.000088
817.000000 0.000085
818.000000 0.000083
819.000000 0.000081
820.000000 0.000079
821.000000 0.000076
822.000000 0.000074
823.000000 0.000072
824.000000 0.000070
825.000000 0.000068
826.000000 0.000066
827.000000 0.000064
828.000000 0.000063
829.000000 0.000061
830.000000 0.000059
831.000000 0.000057
832.000000 0.000056
833.000000 0.000054
834.000000 0.000053
835.000000 0.000051
836.000000 0.000050
837.000000 0.000048
838.000000 0.000047
839.000000 0.000045
840.000000 0.000044
841.000000 0.000043
842.000000 0.000041
843.000000 0.000040
844.000000 0.000039
845.000000 0.000038
846.000000 0.000037
847.000000 0.000036
848.000000 0.000035
849.000000 0.000033
850.000000 0.000032
851.000000 0.000031
852.000000 0.000031
853.000000 0.000030
854.000000 0.000029
855.000000 0.000028
856.000000 0.000027
857.000000 0.000026
858.000000 0.000025
859.000000 0.000025
860.000000 0.000024
861.000000 0.000023
862.000000 0.000022
863.000000 0.000022
864.000000 0.000021
865.000000 0.000020
866.000000 0.000020
867.000000 0.000019
868.000000 0.000018
869.000000 0.000018
870.000000 0.000017
871.000000 0.000017
872.000000 0.000016
873.000000 0.000016
874.000000 0.000015
875.000000 0.000015
876.000000 0.000014
877.000000 0.000014
878.000000 0.000013
879.000000 0.000013
880.000000 0.000012
881.000000 0.000012
882.000000 0.000012
883.000000 0.000011
884.000000 0.000011
885.000000 0.000010
886.000000 0.000010
887.000000 0.000010
888.000000 0.000009
889.000000 0.000009
890.000000 0.000009
891.000000 0.000009
892.000000 0.000008
893.000000 0.000008
894.000000 0.000008
895.000000 0.000007
896.000000 0.000007
897.000000 0.000007
898.000000 0.000007
899.000000 0.000006


==> plot_total30_true.txt <==
total30  count   
0.000000 0.000000
2.000000 0.000000
4.000000 0.000000
6.000000 0.000000
8.000000 0.000000
10.000000 0.000000
12.000000 0.000000
14.000000 0.000000
16.000000 0.000000
18.000000 0.000000
20.000000 0.000000
22.000000 0.000000
24.000000 0.000000
26.000000 0.000000
28.000000 0.000000
30.000000 0.000000
32.000000 0.000000
34.000000 0.000000
36.000000 0.000000
38.000000 0.000000
40.000000 0.000000
42.000000 0.000000
44.000000 0.000000
46.000000 0.000000
48.000000 0.000000
50.000000 0.000000
52.000000 0.000000
54.000000 0.000000
56.000000 0.000000
58.000000 0.000000
60.000000 0.000000
62.000000 0.000000
64.000000 0.000000
66.000000 0.000000
68.000000 0.000000
70.000000 0.000000
72.000000 0.000000
74.000000 0.000000
76.000000 0.000000
78.000000 0.000000
80.000000 0.000000
82.000000 0.000000
84.000000 0.000000
86.000000 0.000000
88.000000 0.000000
90.000000 0.000000
92.000000 0.000000
94.000000 0.000000
96.000000 0.000000
98.000000 0.000000
100.000000 0.000000
102.000000 0.000000
104.000000 0.000000
106.000000 0.000000
108.000000 0.000000
110.000000 0.000000
112.000000 0.000000
114.000000 0.000000
116.000000 0.000000
118.000000 0.000000
120.000000 0.000000
122.000000 0.000000
124.000000 0.000000
126.000000 0.000000
128.000000 0.000000
130.000000 0.000000
132.000000 0.000000
134.000000 0.000000
136.000000 0.000000
138.000000 0.000000
140.000000 0.000000
142.000000 0.000000
144.000000 0.000000
146.000000 0.000000
148.000000 0.000000
150.000000 0.000000
152.000000 0.000000
154.000000 0.000000
156.000000 0.000000
158.000000 0.000000
160.000000 0.000000
162.000000 0.000000
164.000000 0.000000
166.000000 0.000000
168.000000 0.000000
170.000000 0.000000
172.000000 0.000000
174.000000 0.000000
176.000000 0.000000
178.000000 0.000000
180.000000 0.000000
182.000000 0.000000
184.000000 0.000000
186.000000 0.000000
188.000000 0.000000
190.000000 0.000000
192.000000 0.000000
194.000000 0.000000
196.000000 0.000000
198.000000 0.000000
200.000000 0.000000
202.000000 0.000000
204.000000 0.000000
206.000000 0.000000
208.000000 0.000000
210.000000 0.000000
212.000000 0.000000
214.000000 0.000000
216.000000 0.000000
218.000000 0.000000
220.000000 0.000000
222.000000 0.000000
224.000000 0.000000
226.000000 0.000000
228.000000 0.000000
230.000000 0.000000
232.000000 0.000000
234.000000 0.000000
236.000000 0.000000
238.000000 0.000000
240.000000 0.000000
242.000000 0.000000
244.000000 0.000000
246.000000 0.000000
248.000000 0.000000
250.000000 0.000000
252.000000 0.000000
254.000000 0.000000
256.000000 0.000000
258.000000 0.000000
260.000000 0.000001
262.000000 0.000001
264.000000 0.000001
266.000000 0.000002
268.000000 0.000002
270.000000 0.000003
272.000000 0.000003
274.000000 0.000004
276.000000 0.000005
278.000000 0.000006
280.000000 0.000007
282.000000 0.000008
284.000000 0.000010
286.000000 0.000012
288.000000 0.000013
290.000000 0.000016
292.000000 0.000018
294.000000 0.000020
296.000000 0.000023
298.000000 0.000026
300.000000 0.000029
302.000000 0.000033
304.000000 0.000037
306.000000 0.000041
308.000000 0.000046
310.000000 0.000051
312.000000 0.000057
314.000000 0.000063
316.000000 0.000069
318.000000 0.000076
320.000000 0.000084
322.000000 0.000092
324.000000 0.000101
326.000000 0.000110
328.000000 0.000120
330.000000 0.000130
332.000000 0.000141
334.000000 0.000153
336.000000 0.000166
338.000000 0.000180
340.000000 0.000193
342.000000 0.000208
344.000000 0.000224
346.000000 0.000241
348.000000 0.000259
350.000000 0.000278
352.000000 0.000296
354.000000 0.000317
356.000000 0.000338
358.000000 0.000361
360.000000 0.000385
362.000000 0.000411
364.000000 0.000435
366.000000 0.000462
368.000000 0.000492
370.000000 0.000520
372.000000 0.000551
374.000000 0.000584
376.000000 0.000616
378.000000 0.000650
380.000000 0.000688
382.000000 0.000723
384.000000 0.000762
386.000000 0.000804
388.000000 0.000844
390.000000 0.000886
392.000000 0.000933
394.000000 0.000977
396.000000 0.001025
398.000000 0.001076
400.000000 0.001125
402.000000 0.001176
404.000000 0.001233
406.000000 0.001287
408.000000 0.001343
410.000000 0.001405
412.000000 0.001463
414.000000 0.001522
416.000000 0.001590
418.000000 0.001655
420.000000 0.001720
422.000000 0.001792
424.000000 0.001861
426.000000 0.001929
428.000000 0.002007
430.000000 0.002081
432.000000 0.002157
434.000000 0.002240
436.000000 0.002318
438.000000 0.002395
440.000000 0.002484
442.000000 0.002570
444.000000 0.002654
446.000000 0.002745
448.000000 0.002835
450.000000 0.002919
452.000000 0.003017
454.000000 0.003113
456.000000 0.003205
458.000000 0.003304
460.000000 0.003403
462.000000 0.003495
464.000000 0.003602
466.000000 0.003706
468.000000 0.003803
470.000000 0.003909
472.000000 0.004016
474.000000 0.004114
476.000000 0.004227
478.000000 0.004337
480.000000 0.004439
482.000000 0.004550
484.000000 0.004661
486.000000 0.004764
488.000000 0.004880
490.000000 0.004994
492.000000 0.005097
494.000000 0.005209
496.000000 0.005325
498.000000 0.005429
500.000000 0.005543
502.000000 0.005657
504.000000 0.005761
506.000000 0.005872
508.000000 0.005988
510.000000 0.006087
512.000000 0.006197
514.000000 0.006309
516.000000 0.006410
518.000000 0.006515
520.000000 0.006625
522.000000 0.006719
524.000000 0.006820
526.000000 0.006929
528.000000 0.007022
530.000000 0.007117
532.000000 0.007216
534.000000 0.007302
536.000000 0.007394
538.000000 0.007493
540.000000 0.007571
542.000000 0.007651
544.000000 0.007740
546.000000 0.007816
548.000000 0.007893
550.000000 0.007973
552.000000 0.008037
554.000000 0.008102
556.000000 0.008176
558.000000 0.008235
560.000000 0.008290
562.000000 0.008353
564.000000 0.008400
566.000000 0.008446
568.000000 0.008498
570.000000 0.008538
572.000000 0.008572
574.000000 0.008615
576.000000 0.008641
578.000000 0.008665
580.000000 0.008695
582.000000 0.008714
584.000000 0.008723
586.000000 0.008743
588.000000 0.008748
590.000000 0.008747
592.000000 0.008753
594.000000 0.008749
596.000000 0.008734
598.000000 0.008729
600.000000 0.008711
602.000000 0.008687
604.000000 0.008669
606.000000 0.008641
608.000000 0.008601
610.000000 0.008572
612.000000 0.008533
614.000000 0.008484
616.000000 0.008440
618.000000 0.008390
620.000000 0.008329
622.000000 0.008278
624.000000 0.008216
626.000000 0.008145
628.000000 0.008080
630.000000 0.008011
632.000000 0.007929
634.000000 0.007855
636.000000 0.007776
638.000000 0.007686
640.000000 0.007600
642.000000 0.007514
644.000000 0.007416
646.000000 0.007325
648.000000 0.007228
650.000000 0.007123
652.000000 0.007023
654.000000 0.006923
656.000000 0.006812
658.000000 0.006705
660.000000 0.006597
662.000000 0.006482
664.000000 0.006369
666.000000 0.006258
668.000000 0.006138
670.000000 0.006022
672.000000 0.005907
674.000000 0.005784
676.000000 0.005665
678.000000 0.005548
680.000000 0.005423
682.000000 0.005303
684.000000 0.005184
686.000000 0.005058
688.000000 0.004936
690.000000 0.004817
692.000000 0.004694
694.000000 0.004571
696.000000 0.004453
698.000000 0.004329
700.000000 0.004209
702.000000 0.004093
704.000000 0.003972
706.000000 0.003853
708.000000 0.003739
710.000000 0.003621
712.000000 0.003506
714.000000 0.003396
716.000000 0.003283
718.000000 0.003171
720.000000 0.003065
722.000000 0.002956
724.000000 0.002850
726.000000 0.002749
728.000000 0.002646
730.000000 0.002544
732.000000 0.002448
734.000000 0.002352
736.000000 0.002257
738.000000 0.002166
740.000000 0.002075
742.000000 0.001986
744.000000 0.001903
746.000000 0.001819
748.000000 0.001737
750.000000 0.001659
752.000000 0.001582
754.000000 0.001507
756.000000 0.001436
758.000000 0.001365
760.000000 0.001297
762.000000 0.001232
764.000000 0.001170
766.000000 0.001108
768.000000 0.001050
770.000000 0.000993
772.000000 0.000938
774.000000 0.000887
776.000000 0.000837
778.000000 0.000788
780.000000 0.000742
782.000000 0.000698
784.000000 0.000656
786.000000 0.000616
788.000000 0.000578
790.000000 0.000541
792.000000 0.000506
794.000000 0.000474
796.000000 0.000442
798.000000 0.000412
800.000000 0.000385
802.000000 0.000357
804.000000 0.000332
806.000000 0.000309
808.000000 0.000286
810.000000 0.000265
812.000000 0.000246
814.000000 0.000226
816.000000 0.000209
818.000000 0.000193
820.000000 0.000178
822.000000 0.000163
824.000000 0.000150
826.000000 0.000137
828.000000 0.000126
830.000000 0.000115
832.000000 0.000105
834.000000 0.000096
836.000000 0.000087
838.000000 0.000079
840.000000 0.000072
842.000000 0.000065
844.000000 0.000059
846.000000 0.000053
848.000000 0.000048
850.000000 0.000043
852.000000 0.000039
854.000000 0.000035
856.000000 0.000031
858.000000 0.000028
860.000000 0.000025
862.000000 0.000022
864.000000 0.000020
866.000000 0.000018
868.000000 0.000016
870.000000 0.000014
872.000000 0.000012
874.000000 0.000011
876.000000 0.000009
878.000000 0.000008
880.000000 0.000007
882.000000 0.000006
884.000000 0.000005
886.000000 0.000005
888.000000 0.000004
890.000000 0.000003
892.000000 0.000003
894.000000 0.000003
896.000000 0.000002
898.000000 0.000002
900.000000 0.000002
902.000000 0.000001
904.000000 0.000001
906.000000 0.000001
908.000000 0.000001
910.000000 0.000001
912.000000 0.000000
914.000000 0.000000
916.000000 0.000000
918.000000 0.000000
920.000000 0.000000
922.000000 0.000000
924.000000 0.000000
926.000000 0.000000
928.000000 0.000000
930.000000 0.000000


==> plot_total_asy.txt <==
total    count   
0.000000 0.000000
4.000000 0.000000
8.000000 0.000000
12.000000 0.000000
16.000000 0.000000
20.000000 0.000000
24.000000 0.000000
28.000000 0.000000
32.000000 0.000000
36.000000 0.000000
40.000000 0.000000
44.000000 0.000000
48.000000 0.000000
52.000000 0.000000
56.000000 0.000000
60.000000 0.000000
64.000000 0.000000
68.000000 0.000000
72.000000 0.000000
76.000000 0.000000
80.000000 0.000000
84.000000 0.000000
88.000000 0.000000
92.000000 0.000000
96.000000 0.000000
100.000000 0.000000
104.000000 0.000000
108.000000 0.000000
112.000000 0.000000
116.000000 0.000000
120.000000 0.000000
124.000000 0.000000
128.000000 0.000000
132.000000 0.000000
136.000000 0.000000
140.000000 0.000000
144.000000 0.000000
148.000000 0.000000
152.000000 0.000000
156.000000 0.000000
160.000000 0.000000
164.000000 0.000000
168.000000 0.000000
172.000000 0.000000
176.000000 0.000000
180.000000 0.000000
184.000000 0.000000
188.000000 0.000000
192.000000 0.000000
196.000000 0.000000
200.000000 0.000000
204.000000 0.000000
208.000000 0.000000
212.000000 0.000000
216.000000 0.000000
220.000000 0.000000
224.000000 0.000000
228.000000 0.000000
232.000000 0.000000
236.000000 0.000000
240.000000 0.000000
244.000000 0.000000
248.000000 0.000000
252.000000 0.000000
256.000000 0.000000
260.000000 0.000000
264.000000 0.000000
268.000000 0.000000
272.000000 0.000000
276.000000 0.000000
280.000000 0.000000
284.000000 0.000000
288.000000 0.000000
292.000000 0.000000
296.000000 0.000000
300.000000 0.000000
304.000000 0.000000
308.000000 0.000000
312.000000 0.000000
316.000000 0.000000
320.000000 0.000000
324.000000 0.000000
328.000000 0.000000
332.000000 0.000000
336.000000 0.000000
340.000000 0.000000
344.000000 0.000000
348.000000 0.000000
352.000000 0.000000
356.000000 0.000000
360.000000 0.000000
364.000000 0.000000
368.000000 0.000000
372.000000 0.000000
376.000000 0.000000
380.000000 0.000000
384.000000 0.000000
388.000000 0.000000
392.000000 0.000000
396.000000 0.000000
400.000000 0.000000
404.000000 0.000000
408.000000 0.000000
412.000000 0.000000
416.000000 0.000000
420.000000 0.000000
424.000000 0.000000
428.000000 0.000000
432.000000 0.000000
436.000000 0.000000
440.000000 0.000000
444.000000 0.000000
448.000000 0.000000
452.000000 0.000000
456.000000 0.000000
460.000000 0.000000
464.000000 0.000000
468.000000 0.000000
472.000000 0.000000
476.000000 0.000000
480.000000 0.000000
484.000000 0.000000
488.000000 0.000000
492.000000 0.000000
496.000000 0.000000
500.000000 0.000000
504.000000 0.000000
508.000000 0.000000
512.000000 0.000000
516.000000 0.000000
520.000000 0.000000
524.000000 0.000000
528.000000 0.000000
532.000000 0.000000
536.000000 0.000000
540.000000 0.000000
544.000000 0.000000
548.000000 0.000000
552.000000 0.000000
556.000000 0.000000
560.000000 0.000000
564.000000 0.000000
568.000000 0.000000
572.000000 0.000000
576.000000 0.000000
580.000000 0.000000
584.000000 0.000000
588.000000 0.000000
592.000000 0.000000
596.000000 0.000000
600.000000 0.000000
604.000000 0.000000
608.000000 0.000000
612.000000 0.000000
616.000000 0.000000
620.000000 0.000000
624.000000 0.000000
628.000000 0.000000
632.000000 0.000000
636.000000 0.000000
640.000000 0.000000
644.000000 0.000000
648.000000 0.000000
652.000000 0.000000
656.000000 0.000000
660.000000 0.000000
664.000000 0.000000
668.000000 0.000000
672.000000 0.000000
676.000000 0.000000
680.000000 0.000000
684.000000 0.000000
688.000000 0.000000
692.000000 0.000000
696.000000 0.000000
700.000000 0.000000
704.000000 0.000000
708.000000 0.000000
712.000000 0.000000
716.000000 0.000000
720.000000 0.000000
724.000000 0.000000
728.000000 0.000000
732.000000 0.000000
736.000000 0.000000
740.000000 0.000000
744.000000 0.000000
748.000000 0.000000
752.000000 0.000000
756.000000 0.000000
760.000000 0.000000
764.000000 0.000000
768.000000 0.000000
772.000000 0.000000
776.000000 0.000000
780.000000 0.000000
784.000000 0.000000
788.000000 0.000000
792.000000 0.000000
796.000000 0.000000
800.000000 0.000000
804.000000 0.000000
808.000000 0.000000
812.000000 0.000000
816.000000 0.000000
820.000000 0.000000
824.000000 0.000000
828.000000 0.000000
832.000000 0.000000
836.000000 0.000000
840.000000 0.000000
844.000000 0.000000
848.000000 0.000000
852.000000 0.000000
856.000000 0.000000
860.000000 0.000000
864.000000 0.000000
868.000000 0.000000
872.000000 0.000000
876.000000 0.000000
880.000000 0.000000
884.000000 0.000000
888.000000 0.000000
892.000000 0.000000
896.000000 0.000000
900.000000 0.000000
904.000000 0.000000
908.000000 0.000000
912.000000 0.000000
916.000000 0.000000
920.000000 0.000000
924.000000 0.000000
928.000000 0.000000
932.000000 0.000000
936.000000 0.000000
940.000000 0.000000
944.000000 0.000000
948.000000 0.000000
952.000000 0.000000
956.000000 0.000000
960.000000 0.000000
964.000000 0.000000
968.000000 0.000000
972.000000 0.000000
976.000000 0.000000
980.000000 0.000000
984.000000 0.000000
988.000000 0.000000
992.000000 0.000000
996.000000 0.000000
1000.000000 0.000000
1004.000000 0.000000
1008.000000 0.000000
1012.000000 0.000000
1016.000000 0.000000
1020.000000 0.000000
1024.000000 0.000000
1028.000000 0.000000
1032.000000 0.000000
1036.000000 0.000000
1040.000000 0.000000
1044.000000 0.000000
1048.000000 0.000000
1052.000000 0.000000
1056.000000 0.000000
1060.000000 0.000000
1064.000000 0.000000
1068.000000 0.000000
1072.000000 0.000000
1076.000000 0.000000
1080.000000 0.000000
1084.000000 0.000000
1088.000000 0.000000
1092.000000 0.000000
1096.000000 0.000000
1100.000000 0.000000
1104.000000 0.000000
1108.000000 0.000000
1112.000000 0.000000
1116.000000 0.000000
1120.000000 0.000000
1124.000000 0.000000
1128.000000 0.000000
1132.000000 0.000000
1136.000000 0.000000
1140.000000 0.000000
1144.000000 0.000000
1148.000000 0.000000
1152.000000 0.000000
1156.000000 0.000000
1160.000000 0.000000
1164.000000 0.000000
1168.000000 0.000000
1172.000000 0.000000
1176.000000 0.000000
1180.000000 0.000000
1184.000000 0.000000
1188.000000 0.000000
1192.000000 0.000000
1196.000000 0.000000
1200.000000 0.000000
1204.000000 0.000000
1208.000000 0.000000
1212.000000 0.000000
1216.000000 0.000000
1220.000000 0.000000
1224.000000 0.000000
1228.000000 0.000000
1232.000000 0.000000
1236.000000 0.000000
1240.000000 0.000000
1244.000000 0.000000
1248.000000 0.000000
1252.000000 0.000000
1256.000000 0.000000
1260.000000 0.000000
1264.000000 0.000000
1268.000000 0.000000
1272.000000 0.000000
1276.000000 0.000000
1280.000000 0.000000
1284.000000 0.000000
1288.000000 0.000000
1292.000000 0.000000
1296.000000 0.000000
1300.000000 0.000000
1304.000000 0.000000
1308.000000 0.000000
1312.000000 0.000000
1316.000000 0.000000
1320.000000 0.000000
1324.000000 0.000000
1328.000000 0.000000
1332.000000 0.000000
1336.000000 0.000000
1340.000000 0.000000
1344.000000 0.000000
1348.000000 0.000000
1352.000000 0.000000
1356.000000 0.000000
1360.000000 0.000000
1364.000000 0.000000
1368.000000 0.000000
1372.000000 0.000000
1376.000000 0.000000
1380.000000 0.000000
1384.000000 0.000000
1388.000000 0.000000
1392.000000 0.000000
1396.000000 0.000000
1400.000000 0.000000
1404.000000 0.000000
1408.000000 0.000000
1412.000000 0.000000
1416.000000 0.000000
1420.000000 0.000000
1424.000000 0.000000
1428.000000 0.000000
1432.000000 0.000000
1436.000000 0.000000
1440.000000 0.000000
1444.000000 0.000000
1448.000000 0.000000
1452.000000 0.000000
1456.000000 0.000000
1460.000000 0.000000
1464.000000 0.000000
1468.000000 0.000000
1472.000000 0.000000
1476.000000 0.000000
1480.000000 0.000000
1484.000000 0.000000
1488.000000 0.000000
1492.000000 0.000000
1496.000000 0.000000
1500.000000 0.000000
1504.000000 0.000000
1508.000000 0.000000
1512.000000 0.000000
1516.000000 0.000000
1520.000000 0.000000
1524.000000 0.000000
1528.000000 0.000000
1532.000000 0.000000
1536.000000 0.000000
1540.000000 0.000000
1544.000000 0.000000
1548.000000 0.000000
1552.000000 0.000000
1556.000000 0.000000
1560.000000 0.000000
1564.000000 0.000000
1568.000000 0.000000
1572.000000 0.000000
1576.000000 0.000000
1580.000000 0.000000
1584.000000 0.000000
1588.000000 0.000000
1592.000000 0.000000
1596.000000 0.000000
1600.000000 0.000000
1604.000000 0.000000
1608.000000 0.000000
1612.000000 0.000000
1616.000000 0.000000
1620.000000 0.000000
1624.000000 0.000000
1628.000000 0.000000
1632.000000 0.000000
1636.000000 0.000000
1640.000000 0.000000
1644.000000 0.000000
1648.000000 0.000000
1652.000000 0.000000
1656.000000 0.000000
1660.000000 0.000000
1664.000000 0.000000
1668.000000 0.000000
1672.000000 0.000000
1676.000000 0.000000
1680.000000 0.000000
1684.000000 0.000000
1688.000000 0.000000
1692.000000 0.000000
1696.000000 0.000000
1700.000000 0.000000
1704.000000 0.000000
1708.000000 0.000000
1712.000000 0.000000
1716.000000 0.000000
1720.000000 0.000000
1724.000000 0.000000
1728.000000 0.000000
1732.000000 0.000000
1736.000000 0.000000
1740.000000 0.000000
1744.000000 0.000000
1748.000000 0.000000
1752.000000 0.000000
1756.000000 0.000000
1760.000000 0.000000
1764.000000 0.000000
1768.000000 0.000000
1772.000000 0.000000
1776.000000 0.000000
1780.000000 0.000000
1784.000000 0.000000
1788.000000 0.000000
1792.000000 0.000000
1796.000000 0.000000
1800.000000 0.000000
1804.000000 0.000000
1808.000000 0.000000
1812.000000 0.000000
1816.000000 0.000000
1820.000000 0.000000
1824.000000 0.000000
1828.000000 0.000000
1832.000000 0.000000
1836.000000 0.000000
1840.000000 0.000000
1844.000000 0.000000
1848.000000 0.000000
1852.000000 0.000000
1856.000000 0.000000
1860.000000 0.000000
1864.000000 0.000000
1868.000000 0.000000
1872.000000 0.000000
1876.000000 0.000000
1880.000000 0.000000
1884.000000 0.000000
1888.000000 0.000000
1892.000000 0.000000
1896.000000 0.000000
1900.000000 0.000000
1904.000000 0.000000
1908.000000 0.000000
1912.000000 0.000000
1916.000000 0.000000
1920.000000 0.000000
1924.000000 0.000000
1928.000000 0.000000
1932.000000 0.000000
1936.000000 0.000000
1940.000000 0.000000
1944.000000 0.000000
1948.000000 0.000000
1952.000000 0.000000
1956.000000 0.000000
1960.000000 0.000000
1964.000000 0.000000
1968.000000 0.000000
1972.000000 0.000000
1976.000000 0.000000
1980.000000 0.000000
1984.000000 0.000000
1988.000000 0.000000
1992.000000 0.000000
1996.000000 0.000000
2000.000000 0.000000
2004.000000 0.000000
2008.000000 0.000000
2012.000000 0.000000
2016.000000 0.000000
2020.000000 0.000000
2024.000000 0.000000
2028.000000 0.000000
2032.000000 0.000000
2036.000000 0.000000
2040.000000 0.000000
2044.000000 0.000000
2048.000000 0.000000
2052.000000 0.000000
2056.000000 0.000000
2060.000000 0.000000
2064.000000 0.000000
2068.000000 0.000000
2072.000000 0.000000
2076.000000 0.000000
2080.000000 0.000000
2084.000000 0.000000
2088.000000 0.000000
2092.000000 0.000000
2096.000000 0.000000
2100.000000 0.000000
2104.000000 0.000000
2108.000000 0.000000
2112.000000 0.000000
2116.000000 0.000000
2120.000000 0.000000
2124.000000 0.000000
2128.000000 0.000000
2132.000000 0.000000
2136.000000 0.000000
2140.000000 0.000000
2144.000000 0.000000
2148.000000 0.000000
2152.000000 0.000000
2156.000000 0.000000
2160.000000 0.000000
2164.000000 0.000000
2168.000000 0.000000
2172.000000 0.000000
2176.000000 0.000000
2180.000000 0.000000
2184.000000 0.000000
2188.000000 0.000000
2192.000000 0.000000
2196.000000 0.000000
2200.000000 0.000000
2204.000000 0.000000
2208.000000 0.000000
2212.000000 0.000000
2216.000000 0.000000
2220.000000 0.000000
2224.000000 0.000000
2228.000000 0.000000
2232.000000 0.000000
2236.000000 0.000000
2240.000000 0.000000
2244.000000 0.000000
2248.000000 0.000000
2252.000000 0.000000
2256.000000 0.000000
2260.000000 0.000000
2264.000000 0.000000
2268.000000 0.000000
2272.000000 0.000000
2276.000000 0.000000
2280.000000 0.000000
2284.000000 0.000000
2288.000000 0.000000
2292.000000 0.000000
2296.000000 0.000000
2300.000000 0.000000
2304.000000 0.000000
2308.000000 0.000000
2312.000000 0.000000
2316.000000 0.000000
2320.000000 0.000000
2324.000000 0.000000
2328.000000 0.000000
2332.000000 0.000000
2336.000000 0.000000
2340.000000 0.000000
2344.000000 0.000000
2348.000000 0.000000
2352.000000 0.000000
2356.000000 0.000000
2360.000000 0.000000
2364.000000 0.000000
2368.000000 0.000000
2372.000000 0.000000
2376.000000 0.000000
2380.000000 0.000000
2384.000000 0.000000
2388.000000 0.000000
2392.000000 0.000000
2396.000000 0.000000
2400.000000 0.000000
2404.000000 0.000000
2408.000000 0.000000
2412.000000 0.000000
2416.000000 0.000000
2420.000000 0.000000
2424.000000 0.000000
2428.000000 0.000000
2432.000000 0.000000
2436.000000 0.000000
2440.000000 0.000000
2444.000000 0.000000
2448.000000 0.000000
2452.000000 0.000000
2456.000000 0.000000
2460.000000 0.000000
2464.000000 0.000000
2468.000000 0.000000
2472.000000 0.000000
2476.000000 0.000000
2480.000000 0.000000
2484.000000 0.000000
2488.000000 0.000000
2492.000000 0.000000
2496.000000 0.000000
2500.000000 0.000000
2504.000000 0.000000
2508.000000 0.000000
2512.000000 0.000000
2516.000000 0.000000
2520.000000 0.000000
2524.000000 0.000000
2528.000000 0.000000
2532.000000 0.000000
2536.000000 0.000000
2540.000000 0.000000
2544.000000 0.000000
2548.000000 0.000000
2552.000000 0.000000
2556.000000 0.000000
2560.000000 0.000000
2564.000000 0.000000
2568.000000 0.000000
2572.000000 0.000000
2576.000000 0.000000
2580.000000 0.000000
2584.000000 0.000000
2588.000000 0.000000
2592.000000 0.000000
2596.000000 0.000000
2600.000000 0.000000
2604.000000 0.000000
2608.000000 0.000000
2612.000000 0.000000
2616.000000 0.000000
2620.000000 0.000000
2624.000000 0.000000
2628.000000 0.000000
2632.000000 0.000000
2636.000000 0.000000
2640.000000 0.000000
2644.000000 0.000000
2648.000000 0.000000
2652.000000 0.000000
2656.000000 0.000000
2660.000000 0.000000
2664.000000 0.000000
2668.000000 0.000000
2672.000000 0.000000
2676.000000 0.000000
2680.000000 0.000000
2684.000000 0.000000
2688.000000 0.000000
2692.000000 0.000000
2696.000000 0.000000
2700.000000 0.000000
2704.000000 0.000000
2708.000000 0.000000
2712.000000 0.000000
2716.000000 0.000000
2720.000000 0.000000
2724.000000 0.000000
2728.000000 0.000000
2732.000000 0.000000
2736.000000 0.000000
2740.000000 0.000000
2744.000000 0.000000
2748.000000 0.000000
2752.000000 0.000000
2756.000000 0.000000
2760.000000 0.000000
2764.000000 0.000000
2768.000000 0.000000
2772.000000 0.000000
2776.000000 0.000000
2780.000000 0.000000
2784.000000 0.000000
2788.000000 0.000000
2792.000000 0.000000
2796.000000 0.000000
2800.000000 0.000000
2804.000000 0.000000
2808.000000 0.000000
2812.000000 0.000000
2816.000000 0.000000
2820.000000 0.000000
2824.000000 0.000000
2828.000000 0.000000
2832.000000 0.000000
2836.000000 0.000000
2840.000000 0.000000
2844.000000 0.000000
2848.000000 0.000000
2852.000000 0.000000
2856.000000 0.000000
2860.000000 0.000000
2864.000000 0.000000
2868.000000 0.000000
2872.000000 0.000000
2876.000000 0.000000
2880.000000 0.000000
2884.000000 0.000000
2888.000000 0.000000
2892.000000 0.000000
2896.000000 0.000000
2900.000000 0.000000
2904.000000 0.000000
2908.000000 0.000000
2912.000000 0.000000
2916.000000 0.000000
2920.000000 0.000000
2924.000000 0.000000
2928.000000 0.000000
2932.000000 0.000000
2936.000000 0.000000
2940.000000 0.000000
2944.000000 0.000001
2948.000000 0.000001
2952.000000 0.000001
2956.000000 0.000001
2960.000000 0.000001
2964.000000 0.000001
2968.000000 0.000001
2972.000000 0.000001
2976.000000 0.000001
2980.000000 0.000001
2984.000000 0.000001
2988.000000 0.000001
2992.000000 0.000001
2996.000000 0.000001
3000.000000 0.000001
3004.000000 0.000001
3008.000000 0.000001
3012.000000 0.000001
3016.000000 0.000001
3020.000000 0.000001
3024.000000 0.000001
3028.000000 0.000001
3032.000000 0.000001
3036.000000 0.000001
3040.000000 0.000001
3044.000000 0.000001
3048.000000 0.000001
3052.000000 0.000001
3056.000000 0.000001
3060.000000 0.000001
3064.000000 0.000001
3068.000000 0.000001
3072.000000 0.000001
3076.000000 0.000001
3080.000000 0.000001
3084.000000 0.000001
3088.000000 0.000001
3092.000000 0.000001
3096.000000 0.000001
3100.000000 0.000001
3104.000000 0.000001
3108.000000 0.000001
3112.000000 0.000001
3116.000000 0.000001
3120.000000 0.000001
3124.000000 0.000001
3128.000000 0.000001
3132.000000 0.000002
3136.000000 0.000002
3140.000000 0.000002
3144.000000 0.000002
3148.000000 0.000002
3152.000000 0.000002
3156.000000 0.000002
3160.000000 0.000002
3164.000000 0.000002
3168.000000 0.000002
3172.000000 0.000002
3176.000000 0.000002
3180.000000 0.000002
3184.000000 0.000002
3188.000000 0.000002
3192.000000 0.000002
3196.000000 0.000002
3200.000000 0.000002
3204.000000 0.000002
3208.000000 0.000002
3212.000000 0.000002
3216.000000 0.000002
3220.000000 0.000002
3224.000000 0.000003
3228.000000 0.000003
3232.000000 0.000003
3236.000000 0.000003
3240.000000 0.000003
3244.000000 0.000003
3248.000000 0.000003
3252.000000 0.000003
3256.000000 0.000003
3260.000000 0.000003
3264.000000 0.000003
3268.000000 0.000003
3272.000000 0.000003
3276.000000 0.000003
3280.000000 0.000003
3284.000000 0.000003
3288.000000 0.000004
3292.000000 0.000004
3296.000000 0.000004
3300.000000 0.000004
3304.000000 0.000004
3308.000000 0.000004
3312.000000 0.000004
3316.000000 0.000004
3320.000000 0.000004
3324.000000 0.000004
3328.000000 0.000004
3332.000000 0.000004
3336.000000 0.000005
3340.000000 0.000005
3344.000000 0.000005
3348.000000 0.000005
3352.000000 0.000005
3356.000000 0.000005
3360.000000 0.000005
3364.000000 0.000005
3368.000000 0.000005
3372.000000 0.000005
3376.000000 0.000006
3380.000000 0.000006
3384.000000 0.000006
3388.000000 0.000006
3392.000000 0.000006
3396.000000 0.000006
3400.000000 0.000006
3404.000000 0.000006
3408.000000 0.000007
3412.000000 0.000007
3416.000000 0.000007
3420.000000 0.000007
3424.000000 0.000007
3428.000000 0.000007
3432.000000 0.000007
3436.000000 0.000008
3440.000000 0.000008
3444.000000 0.000008
3448.000000 0.000008
3452.000000 0.000008
3456.000000 0.000008
3460.000000 0.000008
3464.000000 0.000009
3468.000000 0.000009
3472.000000 0.000009
3476.000000 0.000009
3480.000000 0.000009
3484.000000 0.000009
3488.000000 0.000010
3492.000000 0.000010
3496.000000 0.000010
3500.000000 0.000010
3504.000000 0.000010
3508.000000 0.000011
3512.000000 0.000011
3516.000000 0.000011
3520.000000 0.000011
3524.000000 0.000011
3528.000000 0.000012
3532.000000 0.000012
3536.000000 0.000012
3540.000000 0.000012
3544.000000 0.000013
3548.000000 0.000013
3552.000000 0.000013
3556.000000 0.000013
3560.000000 0.000014
3564.000000 0.000014
3568.000000 0.000014
3572.000000 0.000014
3576.000000 0.000015
3580.000000 0.000015
3584.000000 0.000015
3588.000000 0.000015
3592.000000 0.000016
3596.000000 0.000016
3600.000000 0.000016
3604.000000 0.000017
3608.000000 0.000017
3612.000000 0.000017
3616.000000 0.000017
3620.000000 0.000018
3624.000000 0.000018
3628.000000 0.000018
3632.000000 0.000019
3636.000000 0.000019
3640.000000 0.000019
3644.000000 0.000020
3648.000000 0.000020
3652.000000 0.000020
3656.000000 0.000021
3660.000000 0.000021
3664.000000 0.000022
3668.000000 0.000022
3672.000000 0.000022
3676.000000 0.000023
3680.000000 0.000023
3684.000000 0.000023
3688.000000 0.000024
3692.000000 0.000024
3696.000000 0.000025
3700.000000 0.000025
3704.000000 0.000026
3708.000000 0.000026
3712.000000 0.000026
3716.000000 0.000027
3720.000000 0.000027
3724.000000 0.000028
3728.000000 0.000028
3732.000000 0.000029
3736.000000 0.000029
3740.000000 0.000030
3744.000000 0.000030
3748.000000 0.000031
3752.000000 0.000031
3756.000000 0.000032
3760.000000 0.000032
3764.000000 0.000033
3768.000000 0.000033
3772.000000 0.000034
3776.000000 0.000035
3780.000000 0.000035
3784.000000 0.000036
3788.000000 0.000036
3792.000000 0.000037
3796.000000 0.000038
3800.000000 0.000038
3804.000000 0.000039
3808.000000 0.000039
3812.000000 0.000040
3816.000000 0.000041
3820.000000 0.000041
3824.000000 0.000042
3828.000000 0.000043
3832.000000 0.000043
3836.000000 0.000044
3840.000000 0.000045
3844.000000 0.000045
3848.000000 0.000046
3852.000000 0.000047
3856.000000 0.000048
3860.000000 0.000048
3864.000000 0.000049
3868.000000 0.000050
3872.000000 0.000051
3876.000000 0.000051
3880.000000 0.000052
3884.000000 0.000053
3888.000000 0.000054
3892.000000 0.000055
3896.000000 0.000056
3900.000000 0.000056
3904.000000 0.000057
3908.000000 0.000058
3912.000000 0.000059
3916.000000 0.000060
3920.000000 0.000061
3924.000000 0.000062
3928.000000 0.000063
3932.000000 0.000064
3936.000000 0.000065
3940.000000 0.000066
3944.000000 0.000067
3948.000000 0.000068
3952.000000 0.000069
3956.000000 0.000070
3960.000000 0.000071
3964.000000 0.000072
3968.000000 0.000073
3972.000000 0.000074
3976.000000 0.000075
3980.000000 0.000076
3984.000000 0.000077
3988.000000 0.000078
3992.000000 0.000079
3996.000000 0.000080
4000.000000 0.000082
4004.000000 0.000083
4008.000000 0.000084
4012.000000 0.000085
4016.000000 0.000086
4020.000000 0.000088
4024.000000 0.000089
4028.000000 0.000090
4032.000000 0.000091
4036.000000 0.000093
4040.000000 0.000094
4044.000000 0.000095
4048.000000 0.000097
4052.000000 0.000098
4056.000000 0.000099
4060.000000 0.000101
4064.000000 0.000102
4068.000000 0.000103
4072.000000 0.000105
4076.000000 0.000106
4080.000000 0.000108
4084.000000 0.000109
4088.000000 0.000111
4092.000000 0.000112
4096.000000 0.000114
4100.000000 0.000115
4104.000000 0.000117
4108.000000 0.000118
4112.000000 0.000120
4116.000000 0.000121
4120.000000 0.000123
4124.000000 0.000125
4128.000000 0.000126
4132.000000 0.000128
4136.000000 0.000130
4140.000000 0.000131
4144.000000 0.000133
4148.000000 0.000135
4152.000000 0.000137
4156.000000 0.000138
4160.000000 0.000140
4164.000000 0.000142
4168.000000 0.000144
4172.000000 0.000146
4176.000000 0.000147
4180.000000 0.000149
4184.000000 0.000151
4188.000000 0.000153
4192.000000 0.000155
4196.000000 0.000157
4200.000000 0.000159
4204.000000 0.000161
4208.000000 0.000163
4212.000000 0.000165
4216.000000 0.000167
4220.000000 0.000169
4224.000000 0.000171
4228.000000 0.000173
4232.000000 0.000175
4236.000000 0.000177
4240.000000 0.000179
4244.000000 0.000182
4248.000000 0.000184
4252.000000 0.000186
4256.000000 0.000188
4260.000000 0.000190
4264.000000 0.000193
4268.000000 0.000195
4272.000000 0.000197
4276.000000 0.000200
4280.000000 0.000202
4284.000000 0.000204
4288.000000 0.000207
4292.000000 0.000209
4296.000000 0.000212
4300.000000 0.000214
4304.000000 0.000216
4308.000000 0.000219
4312.000000 0.000221
4316.000000 0.000224
4320.000000 0.000226
4324.000000 0.000229
4328.000000 0.000232
4332.000000 0.000234
4336.000000 0.000237
4340.000000 0.000239
4344.000000 0.000242
4348.000000 0.000245
4352.000000 0.000248
4356.000000 0.000250
4360.000000 0.000253
4364.000000 0.000256
4368.000000 0.000259
4372.000000 0.000261
4376.000000 0.000264
4380.000000 0.000267
4384.000000 0.000270
4388.000000 0.000273
4392.000000 0.000276
4396.000000 0.000279
4400.000000 0.000282
4404.000000 0.000285
4408.000000 0.000288
4412.000000 0.000291
4416.000000 0.000294
4420.000000 0.000297
4424.000000 0.000300
4428.000000 0.000303
4432.000000 0.000306
4436.000000 0.000309
4440.000000 0.000312
4444.000000 0.000315
4448.000000 0.000319
4452.000000 0.000322
4456.000000 0.000325
4460.000000 0.000328
4464.000000 0.000332
4468.000000 0.000335
4472.000000 0.000338
4476.000000 0.000341
4480.000000 0.000345
4484.000000 0.000348
4488.000000 0.000352
4492.000000 0.000355
4496.000000 0.000358
4500.000000 0.000362
4504.000000 0.000365
4508.000000 0.000369
4512.000000 0.000372
4516.000000 0.000376
4520.000000 0.000379
4524.000000 0.000383
4528.000000 0.000387
4532.000000 0.000390
4536.000000 0.000394
4540.000000 0.000398
4544.000000 0.000401
4548.000000 0.000405
4552.000000 0.000409
4556.000000 0.000412
4560.000000 0.000416
4564.000000 0.000420
4568.000000 0.000424
4572.000000 0.000427
4576.000000 0.000431
4580.000000 0.000435
4584.000000 0.000439
4588.000000 0.000443
4592.000000 0.000447
4596.000000 0.000450
4600.000000 0.000454
4604.000000 0.000458
4608.000000 0.000462
4612.000000 0.000466
4616.000000 0.000470
4620.000000 0.000474
4624.000000 0.000478
4628.000000 0.000482
4632.000000 0.000486
4636.000000 0.000490
4640.000000 0.000494
4644.000000 0.000498
4648.000000 0.000503
4652.000000 0.000507
4656.000000 0.000511
4660.000000 0.000515
4664.000000 0.000519
4668.000000 0.000523
4672.000000 0.000528
4676.000000 0.000532
4680.000000 0.000536
4684.000000 0.000540
4688.000000 0.000544
4692.000000 0.000549
4696.000000 0.000553
4700.000000 0.000557
4704.000000 0.000562
4708.000000 0.000566
4712.000000 0.000570
4716.000000 0.000574
4720.000000 0.000579
4724.000000 0.000583
4728.000000 0.000587
4732.000000 0.000592
4736.000000 0.000596
4740.000000 0.000601
4744.000000 0.000605
4748.000000 0.000609
4752.000000 0.000614
4756.000000 0.000618
4760.000000 0.000623
4764.000000 0.000627
4768.000000 0.000632
4772.000000 0.000636
4776.000000 0.000641
4780.000000 0.000645
4784.000000 0.000649
4788.000000 0.000654
4792.000000 0.000658
4796.000000 0.000663
4800.000000 0.000667
4804.000000 0.000672
4808.000000 0.000676
4812.000000 0.000681
4816.000000 0.000685
4820.000000 0.000690
4824.000000 0.000695
4828.000000 0.000699
4832.000000 0.000704
4836.000000 0.000708
4840.000000 0.000713
4844.000000 0.000717
4848.000000 0.000722
4852.000000 0.000726
4856.000000 0.000731
4860.000000 0.000735
4864.000000 0.000740
4868.000000 0.000745
4872.000000 0.000749
4876.000000 0.000754
4880.000000 0.000758
4884.000000 0.000763
4888.000000 0.000767
4892.000000 0.000772
4896.000000 0.000776
4900.000000 0.000781
4904.000000 0.000785
4908.000000 0.000790
4912.000000 0.000794
4916.000000 0.000799
4920.000000 0.000804
4924.000000 0.000808
4928.000000 0.000813
4932.000000 0.000817
4936.000000 0.000822
4940.000000 0.000826
4944.000000 0.000831
4948.000000 0.000835
4952.000000 0.000839
4956.000000 0.000844
4960.000000 0.000848
4964.000000 0.000853
4968.000000 0.000857
4972.000000 0.000862
4976.000000 0.000866
4980.000000 0.000871
4984.000000 0.000875
4988.000000 0.000879
4992.000000 0.000884
4996.000000 0.000888
5000.000000 0.000892
5004.000000 0.000897
5008.000000 0.000901
5012.000000 0.000905
5016.000000 0.000910
5020.000000 0.000914
5024.000000 0.000918
5028.000000 0.000923
5032.000000 0.000927
5036.000000 0.000931
5040.000000 0.000935
5044.000000 0.000939
5048.000000 0.000944
5052.000000 0.000948
5056.000000 0.000952
5060.000000 0.000956
5064.000000 0.000960
5068.000000 0.000964
5072.000000 0.000968
5076.000000 0.000972
5080.000000 0.000976
5084.000000 0.000980
5088.000000 0.000984
5092.000000 0.000988
5096.000000 0.000992
5100.000000 0.000996
5104.000000 0.001000
5108.000000 0.001004
5112.000000 0.001008
5116.000000 0.001012
5120.000000 0.001015
5124.000000 0.001019
5128.000000 0.001023
5132.000000 0.001027
5136.000000 0.001030
5140.000000 0.001034
5144.000000 0.001038
5148.000000 0.001041
5152.000000 0.001045
5156.000000 0.001049
5160.000000 0.001052
5164.000000 0.001056
5168.000000 0.001059
5172.000000 0.001063
5176.000000 0.001066
5180.000000 0.001070
5184.000000 0.001073
5188.000000 0.001076
5192.000000 0.001080
5196.000000 0.001083
5200.000000 0.001086
5204.000000 0.001089
5208.000000 0.001093
5212.000000 0.001096
5216.000000 0.001099
5220.000000 0.001102
5224.000000 0.001105
5228.000000 0.001108
5232.000000 0.001111
5236.000000 0.001114
5240.000000 0.001117
5244.000000 0.001120
5248.000000 0.001123
5252.000000 0.001126
5256.000000 0.001128
5260.000000 0.001131
5264.000000 0.001134
5268.000000 0.001137
5272.000000 0.001139
5276.000000 0.001142
5280.000000 0.001144
5284.000000 0.001147
5288.000000 0.001150
5292.000000 0.001152
5296.000000 0.001154
5300.000000 0.001157
5304.000000 0.001159
5308.000000 0.001161
5312.000000 0.001164
5316.000000 0.001166
5320.000000 0.001168
5324.000000 0.001170
5328.000000 0.001172
5332.000000 0.001174
5336.000000 0.001177
5340.000000 0.001179
5344.000000 0.001180
5348.000000 0.001182
5352.000000 0.001184
5356.000000 0.001186
5360.000000 0.001188
5364.000000 0.001190
5368.000000 0.001191
5372.000000 0.001193
5376.000000 0.001195
5380.000000 0.001196
5384.000000 0.001198
5388.000000 0.001199
5392.000000 0.001201
5396.000000 0.001202
5400.000000 0.001203
5404.000000 0.001205
5408.000000 0.001206
5412.000000 0.001207
5416.000000 0.001208
5420.000000 0.001209
5424.000000 0.001211
5428.000000 0.001212
5432.000000 0.001213
5436.000000 0.001214
5440.000000 0.001215
5444.000000 0.001215
5448.000000 0.001216
5452.000000 0.001217
5456.000000 0.001218
5460.000000 0.001218
5464.000000 0.001219
5468.000000 0.001220
5472.000000 0.001220
5476.000000 0.001221
5480.000000 0.001221
5484.000000 0.001222
5488.000000 0.001222
5492.000000 0.001222
5496.000000 0.001223
5500.000000 0.001223
5504.000000 0.001223
5508.000000 0.001223
5512.000000 0.001223
5516.000000 0.001223
5520.000000 0.001223
5524.000000 0.001223
5528.000000 0.001223
5532.000000 0.001223
5536.000000 0.001223
5540.000000 0.001223
5544.000000 0.001222
5548.000000 0.001222
5552.000000 0.001222
5556.000000 0.001221
5560.000000 0.001221
5564.000000 0.001220
5568.000000 0.001220
5572.000000 0.001219
5576.000000 0.001218
5580.000000 0.001218
5584.000000 0.001217
5588.000000 0.001216
5592.000000 0.001215
5596.000000 0.001215
5600.000000 0.001214
5604.000000 0.001213
5608.000000 0.001212
5612.000000 0.001211
5616.000000 0.001209
5620.000000 0.001208
5624.000000 0.001207
5628.000000 0.001206
5632.000000 0.001205
5636.000000 0.001203
5640.000000 0.001202
5644.000000 0.001201
5648.000000 0.001199
5652.000000 0.001198
5656.000000 0.001196
5660.000000 0.001195
5664.000000 0.001193
5668.000000 0.001191
5672.000000 0.001190
5676.000000 0.001188
5680.000000 0.001186
5684.000000 0.001184
5688.000000 0.001182
5692.000000 0.001180
5696.000000 0.001179
5700.000000 0.001177
5704.000000 0.001174
5708.000000 0.001172
5712.000000 0.001170
5716.000000 0.001168
5720.000000 0.001166
5724.000000 0.001164
5728.000000 0.001161
5732.000000 0.001159
5736.000000 0.001157
5740.000000 0.001154
5744.000000 0.001152
5748.000000 0.001149
5752.000000 0.001147
5756.000000 0.001144
5760.000000 0.001142
5764.000000 0.001139
5768.000000 0.001137
5772.000000 0.001134
5776.000000 0.001131
5780.000000 0.001128
5784.000000 0.001126
5788.000000 0.001123
5792.000000 0.001120
5796.000000 0.001117
5800.000000 0.001114
5804.000000 0.001111
5808.000000 0.001108
5812.000000 0.001105
5816.000000 0.001102
5820.000000 0.001099
5824.000000 0.001096
5828.000000 0.001093
5832.000000 0.001089
5836.000000 0.001086
5840.000000 0.001083
5844.000000 0.001080
5848.000000 0.001076
5852.000000 0.001073
5856.000000 0.001070
5860.000000 0.001066
5864.000000 0.001063
5868.000000 0.001059
5872.000000 0.001056
5876.000000 0.001052
5880.000000 0.001049
5884.000000 0.001045
5888.000000 0.001041
5892.000000 0.001038
5896.000000 0.001034
5900.000000 0.001030
5904.000000 0.001027
5908.000000 0.001023
5912.000000 0.001019
5916.000000 0.001015
5920.000000 0.001012
5924.000000 0.001008
5928.000000 0.001004
5932.000000 0.001000
5936.000000 0.000996
5940.000000 0.000992
5944.000000 0.000988
5948.000000 0.000984
5952.000000 0.000980
5956.000000 0.000976
5960.000000 0.000972
5964.000000 0.000968
5968.000000 0.000964
5972.000000 0.000960
5976.000000 0.000956
5980.000000 0.000952
5984.000000 0.000948
5988.000000 0.000944
5992.000000 0.000939
5996.000000 0.000935
6000.000000 0.000931
6004.000000 0.000927
6008.000000 0.000922
6012.000000 0.000918
6016.000000 0.000914
6020.000000 0.000910
6024.000000 0.000905
6028.000000 0.000901
6032.000000 0.000897
6036.000000 0.000892
6040.000000 0.000888
6044.000000 0.000884
6048.000000 0.000879
6052.000000 0.000875
6056.000000 0.000871
6060.000000 0.000866
6064.000000 0.000862
6068.000000 0.000857
6072.000000 0.000853
6076.000000 0.000848
6080.000000 0.000844
6084.000000 0.000839
6088.000000 0.000835
6092.000000 0.000830
6096.000000 0.000826
6100.000000 0.000822
6104.000000 0.000817
6108.000000 0.000813
6112.000000 0.000808
6116.000000 0.000803
6120.000000 0.000799
6124.000000 0.000794
6128.000000 0.000790
6132.000000 0.000785
6136.000000 0.000781
6140.000000 0.000776
6144.000000 0.000772
6148.000000 0.000767
6152.000000 0.000763
6156.000000 0.000758
6160.000000 0.000754
6164.000000 0.000749
6168.000000 0.000744
6172.000000 0.000740
6176.000000 0.000735
6180.000000 0.000731
6184.000000 0.000726
6188.000000 0.000722
6192.000000 0.000717
6196.000000 0.000713
6200.000000 0.000708
6204.000000 0.000704
6208.000000 0.000699
6212.000000 0.000695
6216.000000 0.000690
6220.000000 0.000685
6224.000000 0.000681
6228.000000 0.000676
6232.000000 0.000672
6236.000000 0.000667
6240.000000 0.000663
6244.000000 0.000658
6248.000000 0.000654
6252.000000 0.000649
6256.000000 0.000645
6260.000000 0.000640
6264.000000 0.000636
6268.000000 0.000632
6272.000000 0.000627
6276.000000 0.000623
6280.000000 0.000618
6284.000000 0.000614
6288.000000 0.000609
6292.000000 0.000605
6296.000000 0.000601
6300.000000 0.000596
6304.000000 0.000592
6308.000000 0.000587
6312.000000 0.000583
6316.000000 0.000579
6320.000000 0.000574
6324.000000 0.000570
6328.000000 0.000566
6332.000000 0.000561
6336.000000 0.000557
6340.000000 0.000553
6344.000000 0.000549
6348.000000 0.000544
6352.000000 0.000540
6356.000000 0.000536
6360.000000 0.000532
6364.000000 0.000527
6368.000000 0.000523
6372.000000 0.000519
6376.000000 0.000515
6380.000000 0.000511
6384.000000 0.000507
6388.000000 0.000503
6392.000000 0.000498
6396.000000 0.000494
6400.000000 0.000490
6404.000000 0.000486
6408.000000 0.000482
6412.000000 0.000478
6416.000000 0.000474
6420.000000 0.000470
6424.000000 0.000466
6428.000000 0.000462
6432.000000 0.000458
6436.000000 0.000454
6440.000000 0.000450
6444.000000 0.000447
6448.000000 0.000443
6452.000000 0.000439
6456.000000 0.000435
6460.000000 0.000431
6464.000000 0.000427
6468.000000 0.000424
6472.000000 0.000420
6476.000000 0.000416
6480.000000 0.000412
6484.000000 0.000409
6488.000000 0.000405
6492.000000 0.000401
6496.000000 0.000397
6500.000000 0.000394
6504.000000 0.000390
6508.000000 0.000387
6512.000000 0.000383
6516.000000 0.000379
6520.000000 0.000376
6524.000000 0.000372
6528.000000 0.000369
6532.000000 0.000365
6536.000000 0.000362
6540.000000 0.000358
6544.000000 0.000355
6548.000000 0.000352
6552.000000 0.000348
6556.000000 0.000345
6560.000000 0.000341
6564.000000 0.000338
6568.000000 0.000335
6572.000000 0.000332
6576.000000 0.000328
6580.000000 0.000325
6584.000000 0.000322
6588.000000 0.000319
6592.000000 0.000315
6596.000000 0.000312
6600.000000 0.000309
6604.000000 0.000306
6608.000000 0.000303
6612.000000 0.000300
6616.000000 0.000297
6620.000000 0.000294
6624.000000 0.000291
6628.000000 0.000288
6632.000000 0.000285
6636.000000 0.000282
6640.000000 0.000279
6644.000000 0.000276
6648.000000 0.000273
6652.000000 0.000270
6656.000000 0.000267
6660.000000 0.000264
6664.000000 0.000261
6668.000000 0.000259
6672.000000 0.000256
6676.000000 0.000253
6680.000000 0.000250
6684.000000 0.000248
6688.000000 0.000245
6692.000000 0.000242
6696.000000 0.000239
6700.000000 0.000237
6704.000000 0.000234
6708.000000 0.000232
6712.000000 0.000229
6716.000000 0.000226
6720.000000 0.000224
6724.000000 0.000221
6728.000000 0.000219
6732.000000 0.000216
6736.000000 0.000214
6740.000000 0.000212
6744.000000 0.000209
6748.000000 0.000207
6752.000000 0.000204
6756.000000 0.000202
6760.000000 0.000200
6764.000000 0.000197
6768.000000 0.000195
6772.000000 0.000193
6776.000000 0.000190
6780.000000 0.000188
6784.000000 0.000186
6788.000000 0.000184
6792.000000 0.000182
6796.000000 0.000179
6800.000000 0.000177
6804.000000 0.000175
6808.000000 0.000173
6812.000000 0.000171
6816.000000 0.000169
6820.000000 0.000167
6824.000000 0.000165
6828.000000 0.000163
6832.000000 0.000161
6836.000000 0.000159
6840.000000 0.000157
6844.000000 0.000155
6848.000000 0.000153
6852.000000 0.000151
6856.000000 0.000149
6860.000000 0.000147
6864.000000 0.000145
6868.000000 0.000144
6872.000000 0.000142
6876.000000 0.000140
6880.000000 0.000138
6884.000000 0.000137
6888.000000 0.000135
6892.000000 0.000133
6896.000000 0.000131
6900.000000 0.000130
6904.000000 0.000128
6908.000000 0.000126
6912.000000 0.000125
6916.000000 0.000123
6920.000000 0.000121
6924.000000 0.000120
6928.000000 0.000118
6932.000000 0.000117
6936.000000 0.000115
6940.000000 0.000114
6944.000000 0.000112
6948.000000 0.000111
6952.000000 0.000109
6956.000000 0.000108
6960.000000 0.000106
6964.000000 0.000105
6968.000000 0.000103
6972.000000 0.000102
6976.000000 0.000101
6980.000000 0.000099
6984.000000 0.000098
6988.000000 0.000097
6992.000000 0.000095
6996.000000 0.000094
7000.000000 0.000093
7004.000000 0.000091
7008.000000 0.000090
7012.000000 0.000089
7016.000000 0.000088
7020.000000 0.000086
7024.000000 0.000085
7028.000000 0.000084
7032.000000 0.000083
7036.000000 0.000082
7040.000000 0.000080
7044.000000 0.000079
7048.000000 0.000078
7052.000000 0.000077
7056.000000 0.000076
7060.000000 0.000075
7064.000000 0.000074
7068.000000 0.000073
7072.000000 0.000072
7076.000000 0.000071
7080.000000 0.000070
7084.000000 0.000069
7088.000000 0.000068
7092.000000 0.000067
7096.000000 0.000066
7100.000000 0.000065
7104.000000 0.000064
7108.000000 0.000063
7112.000000 0.000062
7116.000000 0.000061
7120.000000 0.000060
7124.000000 0.000059
7128.000000 0.000058
7132.000000 0.000057
7136.000000 0.000056
7140.000000 0.000056
7144.000000 0.000055
7148.000000 0.000054
7152.000000 0.000053
7156.000000 0.000052
7160.000000 0.000051
7164.000000 0.000051
7168.000000 0.000050
7172.000000 0.000049
7176.000000 0.000048
7180.000000 0.000048
7184.000000 0.000047
7188.000000 0.000046
7192.000000 0.000045
7196.000000 0.000045
7200.000000 0.000044
7204.000000 0.000043
7208.000000 0.000043
7212.000000 0.000042
7216.000000 0.000041
7220.000000 0.000041
7224.000000 0.000040
7228.000000 0.000039
7232.000000 0.000039
7236.000000 0.000038
7240.000000 0.000038
7244.000000 0.000037
7248.000000 0.000036
7252.000000 0.000036
7256.000000 0.000035
7260.000000 0.000035
7264.000000 0.000034
7268.000000 0.000033
7272.000000 0.000033
7276.000000 0.000032
7280.000000 0.000032
7284.000000 0.000031
7288.000000 0.000031
7292.000000 0.000030
7296.000000 0.000030
7300.000000 0.000029
7304.000000 0.000029
7308.000000 0.000028
7312.000000 0.000028
7316.000000 0.000027
7320.000000 0.000027
7324.000000 0.000026
7328.000000 0.000026
7332.000000 0.000026
7336.000000 0.000025
7340.000000 0.000025
7344.000000 0.000024
7348.000000 0.000024
7352.000000 0.000023
7356.000000 0.000023
7360.000000 0.000023
7364.000000 0.000022
7368.000000 0.000022
7372.000000 0.000022
7376.000000 0.000021
7380.000000 0.000021
7384.000000 0.000020
7388.000000 0.000020
7392.000000 0.000020
7396.000000 0.000019
7400.000000 0.000019
7404.000000 0.000019
7408.000000 0.000018
7412.000000 0.000018
7416.000000 0.000018
7420.000000 0.000017
7424.000000 0.000017
7428.000000 0.000017
7432.000000 0.000017
7436.000000 0.000016
7440.000000 0.000016
7444.000000 0.000016
7448.000000 0.000015
7452.000000 0.000015
7456.000000 0.000015
7460.000000 0.000015
7464.000000 0.000014
7468.000000 0.000014
7472.000000 0.000014
7476.000000 0.000014
7480.000000 0.000013
7484.000000 0.000013
7488.000000 0.000013
7492.000000 0.000013
7496.000000 0.000012
7500.000000 0.000012
7504.000000 0.000012
7508.000000 0.000012
7512.000000 0.000011
7516.000000 0.000011
7520.000000 0.000011
7524.000000 0.000011
7528.000000 0.000011
7532.000000 0.000010
7536.000000 0.000010
7540.000000 0.000010
7544.000000 0.000010
7548.000000 0.000010
7552.000000 0.000009
7556.000000 0.000009
7560.000000 0.000009
7564.000000 0.000009
7568.000000 0.000009
7572.000000 0.000009
7576.000000 0.000008
7580.000000 0.000008
7584.000000 0.000008
7588.000000 0.000008
7592.000000 0.000008
7596.000000 0.000008
7600.000000 0.000008
7604.000000 0.000007
7608.000000 0.000007
7612.000000 0.000007
7616.000000 0.000007
7620.000000 0.000007
7624.000000 0.000007
7628.000000 0.000007
7632.000000 0.000006
7636.000000 0.000006
7640.000000 0.000006
7644.000000 0.000006
7648.000000 0.000006
7652.000000 0.000006
7656.000000 0.000006
7660.000000 0.000006
7664.000000 0.000005
7668.000000 0.000005
7672.000000 0.000005
7676.000000 0.000005
7680.000000 0.000005
7684.000000 0.000005
7688.000000 0.000005
7692.000000 0.000005
7696.000000 0.000005
7700.000000 0.000005
7704.000000 0.000004
7708.000000 0.000004
7712.000000 0.000004
7716.000000 0.000004
7720.000000 0.000004
7724.000000 0.000004
7728.000000 0.000004
7732.000000 0.000004
7736.000000 0.000004
7740.000000 0.000004
7744.000000 0.000004
7748.000000 0.000004
7752.000000 0.000003
7756.000000 0.000003
7760.000000 0.000003
7764.000000 0.000003
7768.000000 0.000003
7772.000000 0.000003
7776.000000 0.000003
7780.000000 0.000003
7784.000000 0.000003
7788.000000 0.000003
7792.000000 0.000003
7796.000000 0.000003
7800.000000 0.000003
7804.000000 0.000003
7808.000000 0.000003
7812.000000 0.000003
7816.000000 0.000002
7820.000000 0.000002
7824.000000 0.000002
7828.000000 0.000002
7832.000000 0.000002
7836.000000 0.000002
7840.000000 0.000002
7844.000000 0.000002
7848.000000 0.000002
7852.000000 0.000002
7856.000000 0.000002
7860.000000 0.000002
7864.000000 0.000002
7868.000000 0.000002
7872.000000 0.000002
7876.000000 0.000002
7880.000000 0.000002
7884.000000 0.000002
7888.000000 0.000002
7892.000000 0.000002
7896.000000 0.000002
7900.000000 0.000002
7904.000000 0.000002
7908.000000 0.000001
7912.000000 0.000001
7916.000000 0.000001
7920.000000 0.000001
7924.000000 0.000001
7928.000000 0.000001
7932.000000 0.000001
7936.000000 0.000001
7940.000000 0.000001
7944.000000 0.000001
7948.000000 0.000001
7952.000000 0.000001
7956.000000 0.000001
7960.000000 0.000001
7964.000000 0.000001
7968.000000 0.000001
7972.000000 0.000001
7976.000000 0.000001
7980.000000 0.000001
7984.000000 0.000001
7988.000000 0.000001
7992.000000 0.000001
7996.000000 0.000001
8000.000000 0.000001
8004.000000 0.000001
8008.000000 0.000001
8012.000000 0.000001
8016.000000 0.000001
8020.000000 0.000001
8024.000000 0.000001
8028.000000 0.000001
8032.000000 0.000001
8036.000000 0.000001
8040.000000 0.000001
8044.000000 0.000001
8048.000000 0.000001
8052.000000 0.000001
8056.000000 0.000001
8060.000000 0.000001
8064.000000 0.000001
8068.000000 0.000001
8072.000000 0.000001
8076.000000 0.000001
8080.000000 0.000001
8084.000000 0.000001
8088.000000 0.000001
8092.000000 0.000001
8096.000000 0.000000
8100.000000 0.000000
8104.000000 0.000000
8108.000000 0.000000
8112.000000 0.000000
8116.000000 0.000000
8120.000000 0.000000
8124.000000 0.000000
8128.000000 0.000000
8132.000000 0.000000
8136.000000 0.000000
8140.000000 0.000000
8144.000000 0.000000
8148.000000 0.000000
8152.000000 0.000000
8156.000000 0.000000
8160.000000 0.000000
8164.000000 0.000000
8168.000000 0.000000
8172.000000 0.000000
8176.000000 0.000000
8180.000000 0.000000
8184.000000 0.000000
8188.000000 0.000000
8192.000000 0.000000
8196.000000 0.000000
8200.000000 0.000000
8204.000000 0.000000
8208.000000 0.000000
8212.000000 0.000000
8216.000000 0.000000
8220.000000 0.000000
8224.000000 0.000000
8228.000000 0.000000
8232.000000 0.000000
8236.000000 0.000000
8240.000000 0.000000
8244.000000 0.000000
8248.000000 0.000000
8252.000000 0.000000
8256.000000 0.000000
8260.000000 0.000000
8264.000000 0.000000
8268.000000 0.000000
8272.000000 0.000000
8276.000000 0.000000
8280.000000 0.000000
8284.000000 0.000000
8288.000000 0.000000
8292.000000 0.000000
8296.000000 0.000000
8300.000000 0.000000
8304.000000 0.000000
8308.000000 0.000000
8312.000000 0.000000
8316.000000 0.000000
8320.000000 0.000000
8324.000000 0.000000
8328.000000 0.000000
8332.000000 0.000000
8336.000000 0.000000
8340.000000 0.000000
8344.000000 0.000000
8348.000000 0.000000
8352.000000 0.000000
8356.000000 0.000000
8360.000000 0.000000
8364.000000 0.000000
8368.000000 0.000000
8372.000000 0.000000
8376.000000 0.000000
8380.000000 0.000000
8384.000000 0.000000
8388.000000 0.000000
8392.000000 0.000000
8396.000000 0.000000
8400.000000 0.000000
8404.000000 0.000000
8408.000000 0.000000
8412.000000 0.000000
8416.000000 0.000000
8420.000000 0.000000
8424.000000 0.000000
8428.000000 0.000000
8432.000000 0.000000
8436.000000 0.000000
8440.000000 0.000000
8444.000000 0.000000
8448.000000 0.000000
8452.000000 0.000000
8456.000000 0.000000
8460.000000 0.000000
8464.000000 0.000000
8468.000000 0.000000
8472.000000 0.000000
8476.000000 0.000000
8480.000000 0.000000
8484.000000 0.000000
8488.000000 0.000000
8492.000000 0.000000
8496.000000 0.000000
8500.000000 0.000000
8504.000000 0.000000
8508.000000 0.000000
8512.000000 0.000000
8516.000000 0.000000
8520.000000 0.000000
8524.000000 0.000000
8528.000000 0.000000
8532.000000 0.000000
8536.000000 0.000000
8540.000000 0.000000
8544.000000 0.000000
8548.000000 0.000000
8552.000000 0.000000
8556.000000 0.000000
8560.000000 0.000000
8564.000000 0.000000
8568.000000 0.000000
8572.000000 0.000000
8576.000000 0.000000
8580.000000 0.000000
8584.000000 0.000000
8588.000000 0.000000
8592.000000 0.000000
8596.000000 0.000000
8600.000000 0.000000
8604.000000 0.000000
8608.000000 0.000000
8612.000000 0.000000
8616.000000 0.000000
8620.000000 0.000000
8624.000000 0.000000
8628.000000 0.000000
8632.000000 0.000000
8636.000000 0.000000
8640.000000 0.000000
8644.000000 0.000000
8648.000000 0.000000
8652.000000 0.000000
8656.000000 0.000000
8660.000000 0.000000
8664.000000 0.000000
8668.000000 0.000000
8672.000000 0.000000
8676.000000 0.000000
8680.000000 0.000000
8684.000000 0.000000
8688.000000 0.000000
8692.000000 0.000000
8696.000000 0.000000
8700.000000 0.000000
8704.000000 0.000000
8708.000000 0.000000
8712.000000 0.000000
8716.000000 0.000000
8720.000000 0.000000
8724.000000 0.000000
8728.000000 0.000000
8732.000000 0.000000
8736.000000 0.000000
8740.000000 0.000000
8744.000000 0.000000
8748.000000 0.000000
8752.000000 0.000000
8756.000000 0.000000
8760.000000 0.000000
8764.000000 0.000000
8768.000000 0.000000
8772.000000 0.000000
8776.000000 0.000000
8780.000000 0.000000
8784.000000 0.000000
8788.000000 0.000000
8792.000000 0.000000
8796.000000 0.000000
8800.000000 0.000000
8804.000000 0.000000
8808.000000 0.000000
8812.000000 0.000000
8816.000000 0.000000
8820.000000 0.000000
8824.000000 0.000000
8828.000000 0.000000
8832.000000 0.000000
8836.000000 0.000000
8840.000000 0.000000
8844.000000 0.000000
8848.000000 0.000000
8852.000000 0.000000
8856.000000 0.000000
8860.000000 0.000000
8864.000000 0.000000
8868.000000 0.000000
8872.000000 0.000000
8876.000000 0.000000
8880.000000 0.000000
8884.000000 0.000000
8888.000000 0.000000
8892.000000 0.000000
8896.000000 0.000000
8900.000000 0.000000
8904.000000 0.000000
8908.000000 0.000000
8912.000000 0.000000
8916.000000 0.000000
8920.000000 0.000000
8924.000000 0.000000
8928.000000 0.000000
8932.000000 0.000000
8936.000000 0.000000
8940.000000 0.000000
8944.000000 0.000000
8948.000000 0.000000
8952.000000 0.000000
8956.000000 0.000000
8960.000000 0.000000
8964.000000 0.000000
8968.000000 0.000000
8972.000000 0.000000
8976.000000 0.000000
8980.000000 0.000000
8984.000000 0.000000
8988.000000 0.000000
8992.000000 0.000000
8996.000000 0.000000
9000.000000 0.000000
9004.000000 0.000000
9008.000000 0.000000
9012.000000 0.000000
9016.000000 0.000000
9020.000000 0.000000
9024.000000 0.000000
9028.000000 0.000000
9032.000000 0.000000
9036.000000 0.000000
9040.000000 0.000000
9044.000000 0.000000
9048.000000 0.000000
9052.000000 0.000000
9056.000000 0.000000
9060.000000 0.000000
9064.000000 0.000000
9068.000000 0.000000
9072.000000 0.000000
9076.000000 0.000000
9080.000000 0.000000
9084.000000 0.000000
9088.000000 0.000000
9092.000000 0.000000
9096.000000 0.000000
9100.000000 0.000000
9104.000000 0.000000
9108.000000 0.000000
9112.000000 0.000000
9116.000000 0.000000
9120.000000 0.000000
9124.000000 0.000000
9128.000000 0.000000
9132.000000 0.000000
9136.000000 0.000000
9140.000000 0.000000
9144.000000 0.000000
9148.000000 0.000000
9152.000000 0.000000
9156.000000 0.000000
9160.000000 0.000000
9164.000000 0.000000
9168.000000 0.000000
9172.000000 0.000000
9176.000000 0.000000
9180.000000 0.000000
9184.000000 0.000000
9188.000000 0.000000
9192.000000 0.000000
9196.000000 0.000000
9200.000000 0.000000
9204.000000 0.000000
9208.000000 0.000000
9212.000000 0.000000
9216.000000 0.000000
9220.000000 0.000000
9224.000000 0.000000
9228.000000 0.000000
9232.000000 0.000000
9236.000000 0.000000
9240.000000 0.000000
9244.000000 0.000000
9248.000000 0.000000
9252.000000 0.000000
9256.000000 0.000000
9260.000000 0.000000
9264.000000 0.000000
9268.000000 0.000000
9272.000000 0.000000
9276.000000 0.000000
9280.000000 0.000000
9284.000000 0.000000
9288.000000 0.000000
9292.000000 0.000000
9296.000000 0.000000
9300.000000 0.000000
9304.000000 0.000000
9308.000000 0.000000
9312.000000 0.000000
9316.000000 0.000000
9320.000000 0.000000
9324.000000 0.000000
9328.000000 0.000000
9332.000000 0.000000
9336.000000 0.000000
9340.000000 0.000000
9344.000000 0.000000
9348.000000 0.000000
9352.000000 0.000000
9356.000000 0.000000
9360.000000 0.000000
9364.000000 0.000000
9368.000000 0.000000
9372.000000 0.000000
9376.000000 0.000000
9380.000000 0.000000
9384.000000 0.000000
9388.000000 0.000000
9392.000000 0.000000
9396.000000 0.000000
9400.000000 0.000000
9404.000000 0.000000
9408.000000 0.000000
9412.000000 0.000000
9416.000000 0.000000
9420.000000 0.000000
9424.000000 0.000000
9428.000000 0.000000
9432.000000 0.000000
9436.000000 0.000000
9440.000000 0.000000
9444.000000 0.000000
9448.000000 0.000000
9452.000000 0.000000
9456.000000 0.000000
9460.000000 0.000000
9464.000000 0.000000
9468.000000 0.000000
9472.000000 0.000000
9476.000000 0.000000
9480.000000 0.000000
9484.000000 0.000000
9488.000000 0.000000
9492.000000 0.000000
9496.000000 0.000000
9500.000000 0.000000
9504.000000 0.000000
9508.000000 0.000000
9512.000000 0.000000
9516.000000 0.000000
9520.000000 0.000000
9524.000000 0.000000
9528.000000 0.000000
9532.000000 0.000000
9536.000000 0.000000
9540.000000 0.000000
9544.000000 0.000000
9548.000000 0.000000
9552.000000 0.000000
9556.000000 0.000000
9560.000000 0.000000
9564.000000 0.000000
9568.000000 0.000000
9572.000000 0.000000
9576.000000 0.000000
9580.000000 0.000000
9584.000000 0.000000
9588.000000 0.000000
9592.000000 0.000000
9596.000000 0.000000
9600.000000 0.000000
9604.000000 0.000000
9608.000000 0.000000
9612.000000 0.000000
9616.000000 0.000000
9620.000000 0.000000
9624.000000 0.000000
9628.000000 0.000000
9632.000000 0.000000
9636.000000 0.000000
9640.000000 0.000000
9644.000000 0.000000
9648.000000 0.000000
9652.000000 0.000000
9656.000000 0.000000
9660.000000 0.000000
9664.000000 0.000000
9668.000000 0.000000
9672.000000 0.000000
9676.000000 0.000000
9680.000000 0.000000
9684.000000 0.000000
9688.000000 0.000000
9692.000000 0.000000
9696.000000 0.000000
9700.000000 0.000000
9704.000000 0.000000
9708.000000 0.000000
9712.000000 0.000000
9716.000000 0.000000
9720.000000 0.000000
9724.000000 0.000000
9728.000000 0.000000
9732.000000 0.000000
9736.000000 0.000000
9740.000000 0.000000
9744.000000 0.000000
9748.000000 0.000000
9752.000000 0.000000
9756.000000 0.000000
9760.000000 0.000000
9764.000000 0.000000
9768.000000 0.000000
9772.000000 0.000000
9776.000000 0.000000
9780.000000 0.000000
9784.000000 0.000000
9788.000000 0.000000
9792.000000 0.000000
9796.000000 0.000000
9800.000000 0.000000
9804.000000 0.000000
9808.000000 0.000000
9812.000000 0.000000
9816.000000 0.000000
9820.000000 0.000000
9824.000000 0.000000
9828.000000 0.000000
9832.000000 0.000000
9836.000000 0.000000
9840.000000 0.000000
9844.000000 0.000000
9848.000000 0.000000
9852.000000 0.000000
9856.000000 0.000000
9860.000000 0.000000
9864.000000 0.000000
9868.000000 0.000000
9872.000000 0.000000
9876.000000 0.000000
9880.000000 0.000000
9884.000000 0.000000
9888.000000 0.000000
9892.000000 0.000000
9896.000000 0.000000
9900.000000 0.000000
9904.000000 0.000000
9908.000000 0.000000
9912.000000 0.000000
9916.000000 0.000000
9920.000000 0.000000
9924.000000 0.000000
9928.000000 0.000000
9932.000000 0.000000
9936.000000 0.000000
9940.000000 0.000000
9944.000000 0.000000
9948.000000 0.000000
9952.000000 0.000000
9956.000000 0.000000
9960.000000 0.000000
9964.000000 0.000000
9968.000000 0.000000
9972.000000 0.000000
9976.000000 0.000000
9980.000000 0.000000
9984.000000 0.000000
9988.000000 0.000000
9992.000000 0.000000
9996.000000 0.000000


==> plot_total_true.txt <==
total    count   
200.000000 0.000000
208.000000 0.000000
216.000000 0.000000
224.000000 0.000000
232.000000 0.000000
240.000000 0.000000
248.000000 0.000000
256.000000 0.000000
264.000000 0.000000
272.000000 0.000000
280.000000 0.000000
288.000000 0.000000
296.000000 0.000000
304.000000 0.000000
312.000000 0.000000
320.000000 0.000000
328.000000 0.000000
336.000000 0.000000
344.000000 0.000000
352.000000 0.000000
360.000000 0.000000
368.000000 0.000000
376.000000 0.000000
384.000000 0.000000
392.000000 0.000000
400.000000 0.000000
408.000000 0.000000
416.000000 0.000000
424.000000 0.000000
432.000000 0.000000
440.000000 0.000000
448.000000 0.000000
456.000000 0.000000
464.000000 0.000000
472.000000 0.000000
480.000000 0.000000
488.000000 0.000000
496.000000 0.000000
504.000000 0.000000
512.000000 0.000000
520.000000 0.000000
528.000000 0.000000
536.000000 0.000000
544.000000 0.000000
552.000000 0.000000
560.000000 0.000000
568.000000 0.000000
576.000000 0.000000
584.000000 0.000000
592.000000 0.000000
600.000000 0.000000
608.000000 0.000000
616.000000 0.000000
624.000000 0.000000
632.000000 0.000000
640.000000 0.000000
648.000000 0.000000
656.000000 0.000000
664.000000 0.000000
672.000000 0.000000
680.000000 0.000000
688.000000 0.000000
696.000000 0.000000
704.000000 0.000000
712.000000 0.000000
720.000000 0.000000
728.000000 0.000000
736.000000 0.000000
744.000000 0.000000
752.000000 0.000000
760.000000 0.000000
768.000000 0.000000
776.000000 0.000000
784.000000 0.000000
792.000000 0.000000
800.000000 0.000000
808.000000 0.000000
816.000000 0.000000
824.000000 0.000000
832.000000 0.000000
840.000000 0.000000
848.000000 0.000000
856.000000 0.000000
864.000000 0.000000
872.000000 0.000000
880.000000 0.000000
888.000000 0.000000
896.000000 0.000000
904.000000 0.000000
912.000000 0.000000
920.000000 0.000000
928.000000 0.000000
936.000000 0.000000
944.000000 0.000000
952.000000 0.000000
960.000000 0.000000
968.000000 0.000000
976.000000 0.000000
984.000000 0.000000
992.000000 0.000000
1000.000000 0.000000
1008.000000 0.000000
1016.000000 0.000000
1024.000000 0.000000
1032.000000 0.000000
1040.000000 0.000000
1048.000000 0.000000
1056.000000 0.000000
1064.000000 0.000000
1072.000000 0.000000
1080.000000 0.000000
1088.000000 0.000000
1096.000000 0.000000
1104.000000 0.000000
1112.000000 0.000000
1120.000000 0.000000
1128.000000 0.000000
1136.000000 0.000000
1144.000000 0.000000
1152.000000 0.000000
1160.000000 0.000000
1168.000000 0.000000
1176.000000 0.000000
1184.000000 0.000000
1192.000000 0.000000
1200.000000 0.000000
1208.000000 0.000000
1216.000000 0.000000
1224.000000 0.000000
1232.000000 0.000000
1240.000000 0.000000
1248.000000 0.000000
1256.000000 0.000000
1264.000000 0.000000
1272.000000 0.000000
1280.000000 0.000000
1288.000000 0.000000
1296.000000 0.000000
1304.000000 0.000000
1312.000000 0.000000
1320.000000 0.000000
1328.000000 0.000000
1336.000000 0.000000
1344.000000 0.000000
1352.000000 0.000000
1360.000000 0.000000
1368.000000 0.000000
1376.000000 0.000000
1384.000000 0.000000
1392.000000 0.000000
1400.000000 0.000000
1408.000000 0.000000
1416.000000 0.000000
1424.000000 0.000000
1432.000000 0.000000
1440.000000 0.000000
1448.000000 0.000000
1456.000000 0.000000
1464.000000 0.000000
1472.000000 0.000000
1480.000000 0.000000
1488.000000 0.000000
1496.000000 0.000000
1504.000000 0.000000
1512.000000 0.000000
1520.000000 0.000000
1528.000000 0.000000
1536.000000 0.000000
1544.000000 0.000000
1552.000000 0.000000
1560.000000 0.000000
1568.000000 0.000000
1576.000000 0.000000
1584.000000 0.000000
1592.000000 0.000000
1600.000000 0.000000
1608.000000 0.000000
1616.000000 0.000000
1624.000000 0.000000
1632.000000 0.000000
1640.000000 0.000000
1648.000000 0.000000
1656.000000 0.000000
1664.000000 0.000000
1672.000000 0.000000
1680.000000 0.000000
1688.000000 0.000000
1696.000000 0.000000
1704.000000 0.000000
1712.000000 0.000000
1720.000000 0.000000
1728.000000 0.000000
1736.000000 0.000000
1744.000000 0.000000
1752.000000 0.000000
1760.000000 0.000000
1768.000000 0.000000
1776.000000 0.000000
1784.000000 0.000000
1792.000000 0.000000
1800.000000 0.000000
1808.000000 0.000000
1816.000000 0.000000
1824.000000 0.000000
1832.000000 0.000000
1840.000000 0.000000
1848.000000 0.000000
1856.000000 0.000000
1864.000000 0.000000
1872.000000 0.000000
1880.000000 0.000000
1888.000000 0.000000
1896.000000 0.000000
1904.000000 0.000000
1912.000000 0.000000
1920.000000 0.000000
1928.000000 0.000000
1936.000000 0.000000
1944.000000 0.000000
1952.000000 0.000000
1960.000000 0.000000
1968.000000 0.000000
1976.000000 0.000000
1984.000000 0.000000
1992.000000 0.000000
2000.000000 0.000000
2008.000000 0.000000
2016.000000 0.000000
2024.000000 0.000000
2032.000000 0.000000
2040.000000 0.000000
2048.000000 0.000000
2056.000000 0.000000
2064.000000 0.000000
2072.000000 0.000000
2080.000000 0.000000
2088.000000 0.000000
2096.000000 0.000000
2104.000000 0.000000
2112.000000 0.000000
2120.000000 0.000000
2128.000000 0.000000
2136.000000 0.000000
2144.000000 0.000000
2152.000000 0.000000
2160.000000 0.000000
2168.000000 0.000000
2176.000000 0.000000
2184.000000 0.000000
2192.000000 0.000000
2200.000000 0.000000
2208.000000 0.000000
2216.000000 0.000000
2224.000000 0.000000
2232.000000 0.000000
2240.000000 0.000000
2248.000000 0.000000
2256.000000 0.000000
2264.000000 0.000000
2272.000000 0.000000
2280.000000 0.000000
2288.000000 0.000000
2296.000000 0.000000
2304.000000 0.000000
2312.000000 0.000000
2320.000000 0.000000
2328.000000 0.000000
2336.000000 0.000000
2344.000000 0.000000
2352.000000 0.000000
2360.000000 0.000000
2368.000000 0.000000
2376.000000 0.000000
2384.000000 0.000000
2392.000000 0.000000
2400.000000 0.000000
2408.000000 0.000000
2416.000000 0.000000
2424.000000 0.000000
2432.000000 0.000000
2440.000000 0.000000
2448.000000 0.000000
2456.000000 0.000000
2464.000000 0.000000
2472.000000 0.000000
2480.000000 0.000000
2488.000000 0.000000
2496.000000 0.000000
2504.000000 0.000000
2512.000000 0.000000
2520.000000 0.000000
2528.000000 0.000000
2536.000000 0.000000
2544.000000 0.000000
2552.000000 0.000000
2560.000000 0.000000
2568.000000 0.000000
2576.000000 0.000000
2584.000000 0.000000
2592.000000 0.000000
2600.000000 0.000000
2608.000000 0.000000
2616.000000 0.000000
2624.000000 0.000000
2632.000000 0.000000
2640.000000 0.000000
2648.000000 0.000000
2656.000000 0.000000
2664.000000 0.000000
2672.000000 0.000000
2680.000000 0.000000
2688.000000 0.000000
2696.000000 0.000000
2704.000000 0.000000
2712.000000 0.000000
2720.000000 0.000000
2728.000000 0.000000
2736.000000 0.000000
2744.000000 0.000000
2752.000000 0.000000
2760.000000 0.000000
2768.000000 0.000000
2776.000000 0.000000
2784.000000 0.000000
2792.000000 0.000000
2800.000000 0.000000
2808.000000 0.000000
2816.000000 0.000000
2824.000000 0.000000
2832.000000 0.000000
2840.000000 0.000000
2848.000000 0.000000
2856.000000 0.000000
2864.000000 0.000000
2872.000000 0.000000
2880.000000 0.000000
2888.000000 0.000000
2896.000000 0.000000
2904.000000 0.000000
2912.000000 0.000000
2920.000000 0.000000
2928.000000 0.000000
2936.000000 0.000000
2944.000000 0.000000
2952.000000 0.000000
2960.000000 0.000000
2968.000000 0.000000
2976.000000 0.000000
2984.000000 0.000000
2992.000000 0.000000
3000.000000 0.000000
3008.000000 0.000000
3016.000000 0.000000
3024.000000 0.000000
3032.000000 0.000000
3040.000000 0.000000
3048.000000 0.000000
3056.000000 0.000000
3064.000000 0.000000
3072.000000 0.000000
3080.000000 0.000000
3088.000000 0.000000
3096.000000 0.000000
3104.000000 0.000000
3112.000000 0.000000
3120.000000 0.000000
3128.000000 0.000000
3136.000000 0.000000
3144.000000 0.000000
3152.000000 0.000000
3160.000000 0.000000
3168.000000 0.000000
3176.000000 0.000000
3184.000000 0.000000
3192.000000 0.000000
3200.000000 0.000000
3208.000000 0.000000
3216.000000 0.000000
3224.000000 0.000000
3232.000000 0.000000
3240.000000 0.000000
3248.000000 0.000000
3256.000000 0.000000
3264.000000 0.000000
3272.000000 0.000000
3280.000000 0.000000
3288.000000 0.000000
3296.000000 0.000000
3304.000000 0.000000
3312.000000 0.000000
3320.000000 0.000000
3328.000000 0.000000
3336.000000 0.000001
3344.000000 0.000001
3352.000000 0.000001
3360.000000 0.000001
3368.000000 0.000001
3376.000000 0.000001
3384.000000 0.000001
3392.000000 0.000001
3400.000000 0.000001
3408.000000 0.000001
3416.000000 0.000001
3424.000000 0.000001
3432.000000 0.000001
3440.000000 0.000001
3448.000000 0.000001
3456.000000 0.000001
3464.000000 0.000001
3472.000000 0.000001
3480.000000 0.000001
3488.000000 0.000001
3496.000000 0.000001
3504.000000 0.000001
3512.000000 0.000002
3520.000000 0.000002
3528.000000 0.000002
3536.000000 0.000002
3544.000000 0.000002
3552.000000 0.000002
3560.000000 0.000002
3568.000000 0.000002
3576.000000 0.000002
3584.000000 0.000002
3592.000000 0.000002
3600.000000 0.000003
3608.000000 0.000003
3616.000000 0.000003
3624.000000 0.000003
3632.000000 0.000003
3640.000000 0.000003
3648.000000 0.000003
3656.000000 0.000004
3664.000000 0.000004
3672.000000 0.000004
3680.000000 0.000004
3688.000000 0.000004
3696.000000 0.000004
3704.000000 0.000005
3712.000000 0.000005
3720.000000 0.000005
3728.000000 0.000005
3736.000000 0.000005
3744.000000 0.000006
3752.000000 0.000006
3760.000000 0.000006
3768.000000 0.000006
3776.000000 0.000007
3784.000000 0.000007
3792.000000 0.000007
3800.000000 0.000008
3808.000000 0.000008
3816.000000 0.000008
3824.000000 0.000009
3832.000000 0.000009
3840.000000 0.000009
3848.000000 0.000010
3856.000000 0.000010
3864.000000 0.000010
3872.000000 0.000011
3880.000000 0.000011
3888.000000 0.000012
3896.000000 0.000012
3904.000000 0.000013
3912.000000 0.000013
3920.000000 0.000014
3928.000000 0.000014
3936.000000 0.000015
3944.000000 0.000015
3952.000000 0.000016
3960.000000 0.000016
3968.000000 0.000017
3976.000000 0.000018
3984.000000 0.000018
3992.000000 0.000019
4000.000000 0.000020
4008.000000 0.000020
4016.000000 0.000021
4024.000000 0.000022
4032.000000 0.000023
4040.000000 0.000024
4048.000000 0.000024
4056.000000 0.000025
4064.000000 0.000026
4072.000000 0.000027
4080.000000 0.000028
4088.000000 0.000029
4096.000000 0.000030
4104.000000 0.000031
4112.000000 0.000032
4120.000000 0.000033
4128.000000 0.000034
4136.000000 0.000036
4144.000000 0.000037
4152.000000 0.000038
4160.000000 0.000039
4168.000000 0.000041
4176.000000 0.000042
4184.000000 0.000043
4192.000000 0.000045
4200.000000 0.000046
4208.000000 0.000048
4216.000000 0.000049
4224.000000 0.000051
4232.000000 0.000053
4240.000000 0.000054
4248.000000 0.000056
4256.000000 0.000058
4264.000000 0.000060
4272.000000 0.000062
4280.000000 0.000063
4288.000000 0.000065
4296.000000 0.000067
4304.000000 0.000069
4312.000000 0.000072
4320.000000 0.000074
4328.000000 0.000076
4336.000000 0.000078
4344.000000 0.000081
4352.000000 0.000083
4360.000000 0.000085
4368.000000 0.000088
4376.000000 0.000090
4384.000000 0.000093
4392.000000 0.000096
4400.000000 0.000098
4408.000000 0.000101
4416.000000 0.000104
4424.000000 0.000107
4432.000000 0.000110
4440.000000 0.000113
4448.000000 0.000116
4456.000000 0.000119
4464.000000 0.000123
4472.000000 0.000126
4480.000000 0.000129
4488.000000 0.000133
4496.000000 0.000136
4504.000000 0.000140
4512.000000 0.000144
4520.000000 0.000147
4528.000000 0.000151
4536.000000 0.000155
4544.000000 0.000159
4552.000000 0.000163
4560.000000 0.000167
4568.000000 0.000172
4576.000000 0.000176
4584.000000 0.000180
4592.000000 0.000185
4600.000000 0.000189
4608.000000 0.000194
4616.000000 0.000199
4624.000000 0.000203
4632.000000 0.000208
4640.000000 0.000213
4648.000000 0.000218
4656.000000 0.000224
4664.000000 0.000229
4672.000000 0.000234
4680.000000 0.000239
4688.000000 0.000245
4696.000000 0.000250
4704.000000 0.000256
4712.000000 0.000262
4720.000000 0.000268
4728.000000 0.000274
4736.000000 0.000280
4744.000000 0.000286
4752.000000 0.000292
4760.000000 0.000298
4768.000000 0.000304
4776.000000 0.000311
4784.000000 0.000317
4792.000000 0.000324
4800.000000 0.000331
4808.000000 0.000338
4816.000000 0.000344
4824.000000 0.000351
4832.000000 0.000358
4840.000000 0.000366
4848.000000 0.000373
4856.000000 0.000380
4864.000000 0.000387
4872.000000 0.000395
4880.000000 0.000403
4888.000000 0.000410
4896.000000 0.000418
4904.000000 0.000426
4912.000000 0.000434
4920.000000 0.000442
4928.000000 0.000450
4936.000000 0.000458
4944.000000 0.000466
4952.000000 0.000474
4960.000000 0.000483
4968.000000 0.000491
4976.000000 0.000499
4984.000000 0.000508
4992.000000 0.000517
5000.000000 0.000525
5008.000000 0.000534
5016.000000 0.000543
5024.000000 0.000552
5032.000000 0.000561
5040.000000 0.000570
5048.000000 0.000579
5056.000000 0.000588
5064.000000 0.000597
5072.000000 0.000606
5080.000000 0.000615
5088.000000 0.000625
5096.000000 0.000634
5104.000000 0.000644
5112.000000 0.000653
5120.000000 0.000662
5128.000000 0.000672
5136.000000 0.000682
5144.000000 0.000691
5152.000000 0.000701
5160.000000 0.000710
5168.000000 0.000720
5176.000000 0.000730
5184.000000 0.000739
5192.000000 0.000749
5200.000000 0.000759
5208.000000 0.000768
5216.000000 0.000778
5224.000000 0.000788
5232.000000 0.000798
5240.000000 0.000807
5248.000000 0.000817
5256.000000 0.000827
5264.000000 0.000837
5272.000000 0.000846
5280.000000 0.000856
5288.000000 0.000866
5296.000000 0.000875
5304.000000 0.000885
5312.000000 0.000894
5320.000000 0.000904
5328.000000 0.000913
5336.000000 0.000923
5344.000000 0.000932
5352.000000 0.000942
5360.000000 0.000951
5368.000000 0.000960
5376.000000 0.000969
5384.000000 0.000978
5392.000000 0.000987
5400.000000 0.000996
5408.000000 0.001005
5416.000000 0.001014
5424.000000 0.001023
5432.000000 0.001032
5440.000000 0.001040
5448.000000 0.001049
5456.000000 0.001057
5464.000000 0.001065
5472.000000 0.001073
5480.000000 0.001082
5488.000000 0.001090
5496.000000 0.001097
5504.000000 0.001105
5512.000000 0.001113
5520.000000 0.001120
5528.000000 0.001128
5536.000000 0.001135
5544.000000 0.001142
5552.000000 0.001149
5560.000000 0.001156
5568.000000 0.001163
5576.000000 0.001169
5584.000000 0.001175
5592.000000 0.001182
5600.000000 0.001188
5608.000000 0.001194
5616.000000 0.001200
5624.000000 0.001205
5632.000000 0.001211
5640.000000 0.001216
5648.000000 0.001221
5656.000000 0.001226
5664.000000 0.001231
5672.000000 0.001235
5680.000000 0.001240
5688.000000 0.001244
5696.000000 0.001248
5704.000000 0.001252
5712.000000 0.001256
5720.000000 0.001259
5728.000000 0.001262
5736.000000 0.001265
5744.000000 0.001268
5752.000000 0.001271
5760.000000 0.001273
5768.000000 0.001276
5776.000000 0.001278
5784.000000 0.001280
5792.000000 0.001281
5800.000000 0.001283
5808.000000 0.001284
5816.000000 0.001285
5824.000000 0.001286
5832.000000 0.001287
5840.000000 0.001287
5848.000000 0.001287
5856.000000 0.001287
5864.000000 0.001287
5872.000000 0.001287
5880.000000 0.001286
5888.000000 0.001285
5896.000000 0.001284
5904.000000 0.001283
5912.000000 0.001281
5920.000000 0.001280
5928.000000 0.001278
5936.000000 0.001276
5944.000000 0.001273
5952.000000 0.001271
5960.000000 0.001268
5968.000000 0.001265
5976.000000 0.001262
5984.000000 0.001259
5992.000000 0.001255
6000.000000 0.001251
6008.000000 0.001247
6016.000000 0.001243
6024.000000 0.001239
6032.000000 0.001234
6040.000000 0.001230
6048.000000 0.001225
6056.000000 0.001220
6064.000000 0.001214
6072.000000 0.001209
6080.000000 0.001203
6088.000000 0.001197
6096.000000 0.001191
6104.000000 0.001185
6112.000000 0.001179
6120.000000 0.001172
6128.000000 0.001166
6136.000000 0.001159
6144.000000 0.001152
6152.000000 0.001145
6160.000000 0.001137
6168.000000 0.001130
6176.000000 0.001122
6184.000000 0.001114
6192.000000 0.001106
6200.000000 0.001098
6208.000000 0.001090
6216.000000 0.001082
6224.000000 0.001074
6232.000000 0.001065
6240.000000 0.001056
6248.000000 0.001047
6256.000000 0.001039
6264.000000 0.001030
6272.000000 0.001020
6280.000000 0.001011
6288.000000 0.001002
6296.000000 0.000993
6304.000000 0.000983
6312.000000 0.000973
6320.000000 0.000964
6328.000000 0.000954
6336.000000 0.000944
6344.000000 0.000934
6352.000000 0.000924
6360.000000 0.000914
6368.000000 0.000904
6376.000000 0.000894
6384.000000 0.000884
6392.000000 0.000874
6400.000000 0.000864
6408.000000 0.000853
6416.000000 0.000843
6424.000000 0.000833
6432.000000 0.000822
6440.000000 0.000812
6448.000000 0.000802
6456.000000 0.000791
6464.000000 0.000781
6472.000000 0.000770
6480.000000 0.000760
6488.000000 0.000749
6496.000000 0.000739
6504.000000 0.000728
6512.000000 0.000718
6520.000000 0.000708
6528.000000 0.000697
6536.000000 0.000687
6544.000000 0.000676
6552.000000 0.000666
6560.000000 0.000656
6568.000000 0.000646
6576.000000 0.000635
6584.000000 0.000625
6592.000000 0.000615
6600.000000 0.000605
6608.000000 0.000595
6616.000000 0.000585
6624.000000 0.000575
6632.000000 0.000565
6640.000000 0.000555
6648.000000 0.000546
6656.000000 0.000536
6664.000000 0.000526
6672.000000 0.000517
6680.000000 0.000507
6688.000000 0.000498
6696.000000 0.000489
6704.000000 0.000479
6712.000000 0.000470
6720.000000 0.000461
6728.000000 0.000452
6736.000000 0.000443
6744.000000 0.000434
6752.000000 0.000426
6760.000000 0.000417
6768.000000 0.000408
6776.000000 0.000400
6784.000000 0.000392
6792.000000 0.000383
6800.000000 0.000375
6808.000000 0.000367
6816.000000 0.000359
6824.000000 0.000351
6832.000000 0.000343
6840.000000 0.000336
6848.000000 0.000328
6856.000000 0.000321
6864.000000 0.000313
6872.000000 0.000306
6880.000000 0.000299
6888.000000 0.000292
6896.000000 0.000285
6904.000000 0.000278
6912.000000 0.000271
6920.000000 0.000265
6928.000000 0.000258
6936.000000 0.000252
6944.000000 0.000245
6952.000000 0.000239
6960.000000 0.000233
6968.000000 0.000227
6976.000000 0.000221
6984.000000 0.000216
6992.000000 0.000210
7000.000000 0.000204
7008.000000 0.000199
7016.000000 0.000193
7024.000000 0.000188
7032.000000 0.000183
7040.000000 0.000178
7048.000000 0.000173
7056.000000 0.000168
7064.000000 0.000163
7072.000000 0.000159
7080.000000 0.000154
7088.000000 0.000150
7096.000000 0.000145
7104.000000 0.000141
7112.000000 0.000137
7120.000000 0.000133
7128.000000 0.000129
7136.000000 0.000125
7144.000000 0.000121
7152.000000 0.000117
7160.000000 0.000114
7168.000000 0.000110
7176.000000 0.000107
7184.000000 0.000103
7192.000000 0.000100
7200.000000 0.000097
7208.000000 0.000094
7216.000000 0.000091
7224.000000 0.000088
7232.000000 0.000085
7240.000000 0.000082
7248.000000 0.000079
7256.000000 0.000077
7264.000000 0.000074
7272.000000 0.000071
7280.000000 0.000069
7288.000000 0.000067
7296.000000 0.000064
7304.000000 0.000062
7312.000000 0.000060
7320.000000 0.000058
7328.000000 0.000056
7336.000000 0.000054
7344.000000 0.000052
7352.000000 0.000050
7360.000000 0.000048
7368.000000 0.000046
7376.000000 0.000044
7384.000000 0.000043
7392.000000 0.000041
7400.000000 0.000040
7408.000000 0.000038
7416.000000 0.000037
7424.000000 0.000035
7432.000000 0.000034
7440.000000 0.000032
7448.000000 0.000031
7456.000000 0.000030
7464.000000 0.000029
7472.000000 0.000028
7480.000000 0.000026
7488.000000 0.000025
7496.000000 0.000024
7504.000000 0.000023
7512.000000 0.000022
7520.000000 0.000021
7528.000000 0.000020
7536.000000 0.000020
7544.000000 0.000019
7552.000000 0.000018
7560.000000 0.000017
7568.000000 0.000016
7576.000000 0.000016
7584.000000 0.000015
7592.000000 0.000014
7600.000000 0.000014
7608.000000 0.000013
7616.000000 0.000013
7624.000000 0.000012
7632.000000 0.000011
7640.000000 0.000011
7648.000000 0.000010
7656.000000 0.000010
7664.000000 0.000009
7672.000000 0.000009
7680.000000 0.000009
7688.000000 0.000008
7696.000000 0.000008
7704.000000 0.000007
7712.000000 0.000007
7720.000000 0.000007
7728.000000 0.000006
7736.000000 0.000006
7744.000000 0.000006
7752.000000 0.000005
7760.000000 0.000005
7768.000000 0.000005
7776.000000 0.000005
7784.000000 0.000004
7792.000000 0.000004
7800.000000 0.000004
7808.000000 0.000004
7816.000000 0.000004
7824.000000 0.000003
7832.000000 0.000003
7840.000000 0.000003
7848.000000 0.000003
7856.000000 0.000003
7864.000000 0.000003
7872.000000 0.000002
7880.000000 0.000002
7888.000000 0.000002
7896.000000 0.000002
7904.000000 0.000002
7912.000000 0.000002
7920.000000 0.000002
7928.000000 0.000002
7936.000000 0.000002
7944.000000 0.000001
7952.000000 0.000001
7960.000000 0.000001
7968.000000 0.000001
7976.000000 0.000001
7984.000000 0.000001
7992.000000 0.000001
8000.000000 0.000001
8008.000000 0.000001
8016.000000 0.000001
8024.000000 0.000001
8032.000000 0.000001
8040.000000 0.000001
8048.000000 0.000001
8056.000000 0.000001
8064.000000 0.000001
8072.000000 0.000001
8080.000000 0.000001
8088.000000 0.000000
8096.000000 0.000000
8104.000000 0.000000
8112.000000 0.000000
8120.000000 0.000000
8128.000000 0.000000
8136.000000 0.000000
8144.000000 0.000000
8152.000000 0.000000
8160.000000 0.000000
8168.000000 0.000000
8176.000000 0.000000
8184.000000 0.000000
8192.000000 0.000000
8200.000000 0.000000
8208.000000 0.000000
8216.000000 0.000000
8224.000000 0.000000
8232.000000 0.000000
8240.000000 0.000000
8248.000000 0.000000
8256.000000 0.000000
8264.000000 0.000000
8272.000000 0.000000
8280.000000 0.000000
8288.000000 0.000000
8296.000000 0.000000
8304.000000 0.000000
8312.000000 0.000000
8320.000000 0.000000
8328.000000 0.000000
8336.000000 0.000000
8344.000000 0.000000
8352.000000 0.000000
8360.000000 0.000000
8368.000000 0.000000
8376.000000 0.000000
8384.000000 0.000000
8392.000000 0.000000
8400.000000 0.000000
8408.000000 0.000000
8416.000000 0.000000
8424.000000 0.000000
8432.000000 0.000000
8440.000000 0.000000
8448.000000 0.000000
8456.000000 0.000000
8464.000000 0.000000
8472.000000 0.000000
8480.000000 0.000000
8488.000000 0.000000
8496.000000 0.000000
8504.000000 0.000000
8512.000000 0.000000
8520.000000 0.000000
8528.000000 0.000000
8536.000000 0.000000
8544.000000 0.000000
8552.000000 0.000000
8560.000000 0.000000
8568.000000 0.000000
8576.000000 0.000000
8584.000000 0.000000
8592.000000 0.000000
8600.000000 0.000000
8608.000000 0.000000
8616.000000 0.000000
8624.000000 0.000000
8632.000000 0.000000
8640.000000 0.000000
8648.000000 0.000000
8656.000000 0.000000
8664.000000 0.000000
8672.000000 0.000000
8680.000000 0.000000
8688.000000 0.000000
8696.000000 0.000000
8704.000000 0.000000
8712.000000 0.000000
8720.000000 0.000000
8728.000000 0.000000
8736.000000 0.000000
8744.000000 0.000000
8752.000000 0.000000
8760.000000 0.000000
8768.000000 0.000000
8776.000000 0.000000
8784.000000 0.000000
8792.000000 0.000000
8800.000000 0.000000
8808.000000 0.000000
8816.000000 0.000000
8824.000000 0.000000
8832.000000 0.000000
8840.000000 0.000000
8848.000000 0.000000
8856.000000 0.000000
8864.000000 0.000000
8872.000000 0.000000
8880.000000 0.000000
8888.000000 0.000000
8896.000000 0.000000
8904.000000 0.000000
8912.000000 0.000000
8920.000000 0.000000
8928.000000 0.000000
8936.000000 0.000000
8944.000000 0.000000
8952.000000 0.000000
8960.000000 0.000000
8968.000000 0.000000
8976.000000 0.000000
8984.000000 0.000000
8992.000000 0.000000
9000.000000 0.000000
9008.000000 0.000000
9016.000000 0.000000
9024.000000 0.000000
9032.000000 0.000000
9040.000000 0.000000
9048.000000 0.000000
9056.000000 0.000000
9064.000000 0.000000
9072.000000 0.000000
9080.000000 0.000000
9088.000000 0.000000
9096.000000 0.000000
9104.000000 0.000000
9112.000000 0.000000
9120.000000 0.000000
9128.000000 0.000000
9136.000000 0.000000
9144.000000 0.000000
9152.000000 0.000000
9160.000000 0.000000
9168.000000 0.000000
9176.000000 0.000000
9184.000000 0.000000
9192.000000 0.000000
9200.000000 0.000000
9208.000000 0.000000
9216.000000 0.000000
9224.000000 0.000000
9232.000000 0.000000
9240.000000 0.000000
9248.000000 0.000000
9256.000000 0.000000
9264.000000 0.000000
9272.000000 0.000000
9280.000000 0.000000
9288.000000 0.000000
9296.000000 0.000000
9304.000000 0.000000
9312.000000 0.000000
9320.000000 0.000000
9328.000000 0.000000
9336.000000 0.000000
9344.000000 0.000000
9352.000000 0.000000
9360.000000 0.000000
9368.000000 0.000000
9376.000000 0.000000
9384.000000 0.000000
9392.000000 0.000000
9400.000000 0.000000
9408.000000 0.000000
9416.000000 0.000000
9424.000000 0.000000
9432.000000 0.000000
9440.000000 0.000000
9448.000000 0.000000
9456.000000 0.000000
9464.000000 0.000000
9472.000000 0.000000
9480.000000 0.000000
9488.000000 0.000000
9496.000000 0.000000
9504.000000 0.000000
9512.000000 0.000000
9520.000000 0.000000
9528.000000 0.000000
9536.000000 0.000000
9544.000000 0.000000
9552.000000 0.000000
9560.000000 0.000000
9568.000000 0.000000
9576.000000 0.000000
9584.000000 0.000000
9592.000000 0.000000
9600.000000 0.000000
9608.000000 0.000000
9616.000000 0.000000
9624.000000 0.000000
9632.000000 0.000000
9640.000000 0.000000
9648.000000 0.000000
9656.000000 0.000000
9664.000000 0.000000
9672.000000 0.000000
9680.000000 0.000000
9688.000000 0.000000
9696.000000 0.000000
9704.000000 0.000000
9712.000000 0.000000
9720.000000 0.000000
9728.000000 0.000000
9736.000000 0.000000
9744.000000 0.000000
9752.000000 0.000000
9760.000000 0.000000
9768.000000 0.000000
9776.000000 0.000000
9784.000000 0.000000
9792.000000 0.000000
9800.000000 0.000000
9808.000000 0.000000
9816.000000 0.000000
9824.000000 0.000000
9832.000000 0.000000
9840.000000 0.000000
9848.000000 0.000000
9856.000000 0.000000
9864.000000 0.000000
9872.000000 0.000000
9880.000000 0.000000
9888.000000 0.000000
9896.000000 0.000000
9904.000000 0.000000
9912.000000 0.000000
9920.000000 0.000000
9928.000000 0.000000
9936.000000 0.000000
9944.000000 0.000000
9952.000000 0.000000
9960.000000 0.000000
9968.000000 0.000000
9976.000000 0.000000
9984.000000 0.000000
9992.000000 0.000000
10000.000000 0.000000
10008.000000 0.000000
10016.000000 0.000000
10024.000000 0.000000
10032.000000 0.000000
10040.000000 0.000000
10048.000000 0.000000
10056.000000 0.000000
10064.000000 0.000000
10072.000000 0.000000
10080.000000 0.000000
10088.000000 0.000000
10096.000000 0.000000
10104.000000 0.000000
10112.000000 0.000000
10120.000000 0.000000
10128.000000 0.000000
10136.000000 0.000000
10144.000000 0.000000
10152.000000 0.000000
10160.000000 0.000000
10168.000000 0.000000
10176.000000 0.000000
10184.000000 0.000000
10192.000000 0.000000


==> plot_width_mean.txt <==
width    count   
7.878418 0.000000
7.878418 0.400000


==> plot_width_true.txt <==
width    count   
1.000000 0.000000
2.000000 0.000035
3.000000 0.000842
4.000000 0.037831
5.000000 0.088758
6.000000 0.369218
7.000000 0.115836
8.000000 0.152923
9.000000 0.068824
10.000000 0.091963
11.000000 0.021679
12.000000 0.025248
13.000000 0.009886
14.000000 0.011966
15.000000 0.001753
16.000000 0.001715
17.000000 0.000687
18.000000 0.000837
0.000000 0.000000

